An explicit divergence-free DG method for incompressible magnetohydrodynamics

We extend the recently introduced explicit divergence-free DG scheme for incompressible hydrodynamics [arXiv:1808.04669]. to the incompressible magnetohydrodynamics (MHD). A globally divergence-free finite element space is used for both the velocity and the magnetic field. Highlights of the scheme includes global and local conservation properties, high-order accuracy, energy-stability, pressure-robustness. When forward Euler time stepping is used, we need two symmetric positive definite (SPD) hybrid-mixed Poisson solvers (one for velocity and one for magnetic field) to advance the solution to the next time level. Since we treat both viscosity in the momentum equation and resistivity in the magnetic induction equation explicitly, the method shall be best suited for inviscid or high-Reynolds number, low resistivity flows so that the CFL constraint is not too restrictive.

==> mkhp1xf2t.csv <==
0.029870000000000001 0.225013682471700005 0.160000087043700001 0.385013769515400006
0.044800000000000000 0.225013574050699994 0.160000195460499983 0.385013769511199977
0.059729999999999998 0.225013422978900007 0.160000346524499987 0.385013769503399994
0.074670000000000000 0.225013229969100004 0.160000539522099972 0.385013769491199975
0.089599999999999999 0.225012995929299991 0.160000773544799996 0.385013769474099987
0.104499999999999996 0.225012721956499989 0.160001047495200027 0.385013769451700016
0.119499999999999995 0.225012409328800012 0.160001360094900014 0.385013769423700025
0.134399999999999992 0.225012059496499994 0.160001709893499988 0.385013769389999982
0.149299999999999988 0.225011674071599999 0.160002095278700018 0.385013769350300017
0.164300000000000002 0.225011254816900014 0.160002514487900011 0.385013769304800024
0.179199999999999998 0.225010803633200002 0.160002965619899989 0.385013769253099991
0.194099999999999995 0.225010322546499997 0.160003446648899983 0.385013769195399980
0.209100000000000008 0.225009813693500010 0.160003955437899997 0.385013769131400008
0.224000000000000005 0.225009279306999987 0.160004489754300039 0.385013769061300026
0.238900000000000001 0.225008721700599990 0.160005047284100033 0.385013768984700022
0.253900000000000015 0.225008143252599990 0.160005625649200012 0.385013768901800002
0.268799999999999983 0.225007546389800001 0.160006222422600014 0.385013768812400015
0.283700000000000008 0.225006933571199996 0.160006835145100001 0.385013768716299998
0.298700000000000021 0.225006307271299999 0.160007461342299984 0.385013768613599983
0.313599999999999990 0.225005669963800004 0.160008098540300014 0.385013768504100018
0.328500000000000014 0.225005024104800000 0.160008744283100024 0.385013768387900024
0.343500000000000028 0.225004372117300011 0.160009396147400007 0.385013768264700018
0.358399999999999996 0.225003716375300006 0.160010051759400002 0.385013768134700007
0.373300000000000021 0.225003059188900012 0.160010708808900004 0.385013767997800016
0.388299999999999979 0.225002402789699990 0.160011365064400030 0.385013767854100020
0.403200000000000003 0.225001749317499999 0.160012018385999988 0.385013767703499987
0.418100000000000027 0.225001100807800003 0.160012666738300002 0.385013767546100005
0.433099999999999985 0.225000459179799994 0.160013308202300031 0.385013767382100025
0.448000000000000009 0.224999826226000010 0.160013940985400005 0.385013767211400015
0.462899999999999978 0.224999203603099995 0.160014563431099988 0.385013767034199983
0.477899999999999991 0.224998592824000004 0.160015174026499979 0.385013766850499983
0.492800000000000016 0.224997995250799998 0.160015771409800001 0.385013766660599999
0.507700000000000040 0.224997412089800009 0.160016354374599989 0.385013766464399998
0.522700000000000053 0.224996844387400002 0.160016921874800017 0.385013766262200019
0.537599999999999967 0.224996293027799998 0.160017473026099977 0.385013766053899975
0.552499999999999991 0.224995758732100010 0.160018007107700005 0.385013765839800015
0.567500000000000004 0.224995242058499995 0.160018523561399978 0.385013765619899972
0.582400000000000029 0.224994743404500014 0.160019021989900007 0.385013765394400020
0.597300000000000053 0.224994263009799994 0.160019502153499998 0.385013765163299992
0.612299999999999955 0.224993800961400009 0.160019963965499973 0.385013764926899982
0.627199999999999980 0.224993357198900013 0.160020407486299976 0.385013764685199988
0.642100000000000004 0.224992931522200013 0.160020832916099975 0.385013764438299988
0.657100000000000017 0.224992523599199995 0.160021240587100017 0.385013764186300012
0.672000000000000042 0.224992132975499998 0.160021630953999988 0.385013763929499986
0.686899999999999955 0.224991759084199994 0.160022004583599997 0.385013763667799991
0.701899999999999968 0.224991401257000012 0.160022362144499997 0.385013763401500009
0.716799999999999993 0.224991058736000005 0.160022704394599979 0.385013763130599984
0.731700000000000017 0.224990730685399987 0.160023032170000024 0.385013762855400010
0.746700000000000030 0.224990416204900012 0.160023346370899988 0.385013762575800000
0.761600000000000055 0.224990114341899999 0.160023647950100018 0.385013762292000017
0.776499999999999968 0.224989824104900010 0.160023937899300001 0.385013762004200011
0.791499999999999981 0.224989544476499992 0.160024217236000021 0.385013761712500013
0.806400000000000006 0.224989274426300012 0.160024486990699988 0.385013761417000000
0.821300000000000030 0.224989012923900000 0.160024748193999977 0.385013761117899977
0.836300000000000043 0.224988758950800005 0.160025001864399996 0.385013760815200001
0.851199999999999957 0.224988511512699996 0.160025248996299996 0.385013760508999991
0.866199999999999970 0.224988269650400002 0.160025490549199984 0.385013760199599986
0.881099999999999994 0.224988032450400000 0.160025727436599985 0.385013759886999984
0.896000000000000019 0.224987799054899990 0.160025960516400029 0.385013759571300018
0.911000000000000032 0.224987568670200005 0.160026190582400002 0.385013759252600007
0.925899999999999945 0.224987340575000000 0.160026418355999983 0.385013758930999983
0.940799999999999970 0.224987114126800003 0.160026644479900004 0.385013758606700007
0.955799999999999983 0.224986888768099996 0.160026869511600028 0.385013758279700025
0.970700000000000007 0.224986664030499994 0.160027093919499985 0.385013757949999980
0.985600000000000032 0.224986439538700012 0.160027318079099978 0.385013757617799990
1.000999999999999890 0.224986215012499990 0.160027542270600009 0.385013757283100000
1.014999999999999902 0.224985990268100011 0.160027766678000005 0.385013756946100016
1.030000000000000027 0.224985765217800004 0.160027991388999979 0.385013756606799984
1.044999999999999929 0.224985539869300005 0.160028216395999984 0.385013756265299989
1.060000000000000053 0.224985314323100011 0.160028441598499965 0.385013755921599976
1.074999999999999956 0.224985088769200009 0.160028666806699998 0.385013755575900007
1.090000000000000080 0.224984863483000008 0.160028891745099988 0.385013755228099996
1.104999999999999982 0.224984638819699989 0.160029116058799992 0.385013754878499981
1.120000000000000107 0.224984415208599992 0.160029339318399993 0.385013754526999985
1.135000000000000009 0.224984193145500000 0.160029561028199985 0.385013754173699985
1.149999999999999911 0.224983973185799990 0.160029780632999996 0.385013753818799986
1.165000000000000036 0.224983755935399987 0.160029997526800027 0.385013753462200015
1.179999999999999938 0.224983542042300005 0.160030211061899991 0.385013753104199996
1.195000000000000062 0.224983332187399993 0.160030420557500025 0.385013752744900017
1.209999999999999964 0.224983127074299988 0.160030625310000035 0.385013752384300023
1.225000000000000089 0.224982927419800000 0.160030824602699989 0.385013752022499989
1.239000000000000101 0.224982733943699997 0.160031017715999979 0.385013751659699976
1.254000000000000004 0.224982547358400009 0.160031203937600008 0.385013751296000017
1.268999999999999906 0.224982368359099988 0.160031382572300013 0.385013750931400001
1.284000000000000030 0.224982197613800006 0.160031552952200007 0.385013750566000013
1.298999999999999932 0.224982035753099996 0.160031714446799977 0.385013750199899973
1.314000000000000057 0.224981883361200008 0.160031866471899986 0.385013749833099994
1.328999999999999959 0.224981740966199995 0.160032008499600031 0.385013749465800026
1.344000000000000083 0.224981609032199992 0.160032140065600015 0.385013749097800007
1.358999999999999986 0.224981487950499992 0.160032260778600000 0.385013748729099992
1.374000000000000110 0.224981378032200002 0.160032370327600010 0.385013748359800012
1.389000000000000012 0.224981279501799997 0.160032468488100016 0.385013747989900013
1.403999999999999915 0.224981192490499998 0.160032555128600013 0.385013747619100011
1.419000000000000039 0.224981117030900013 0.160032630216700000 0.385013747247600013
1.433999999999999941 0.224981053052699997 0.160032693822300010 0.385013746875000007
1.449000000000000066 0.224981000378800006 0.160032746122600017 0.385013746501400023
1.463000000000000078 0.224980958722400010 0.160032787404100013 0.385013746126500023
1.477999999999999980 0.224980927685100002 0.160032818064999999 0.385013745750100000
1.493000000000000105 0.224980906755999993 0.160032838616099987 0.385013745372099980
1.508000000000000007 0.224980895311400003 0.160032849680799977 0.385013744992199980
1.522999999999999909 0.224980892615700007 0.160032851994499986 0.385013744610199993
1.538000000000000034 0.224980897823700010 0.160032846401999995 0.385013744225700005
1.552999999999999936 0.224980909982400001 0.160032833855999979 0.385013743838399980
1.568000000000000060 0.224980928035499989 0.160032815412600032 0.385013743448100021
1.582999999999999963 0.224980950827600001 0.160032792226699971 0.385013743054299973
1.598000000000000087 0.224980977109699998 0.160032765547000022 0.385013742656700020
1.612999999999999989 0.224981005545499990 0.160032736709300016 0.385013742254800007
1.627999999999999892 0.224981034718500006 0.160032707129899976 0.385013741848399982
1.643000000000000016 0.224981063139899989 0.160032678296900016 0.385013741436800006
1.657999999999999918 0.224981089257100003 0.160032651762599981 0.385013741019699984
1.673000000000000043 0.224981111463099986 0.160032629133400023 0.385013740596500009
1.687999999999999945 0.224981128106299999 0.160032612060500012 0.385013740166800011
1.701999999999999957 0.224981137500800010 0.160032602229299992 0.385013739730100002
1.717000000000000082 0.224981137937200010 0.160032601348600007 0.385013739285800016
1.731999999999999984 0.224981127693999999 0.160032611139400011 0.385013738833400010
1.747000000000000108 0.224981105049299995 0.160032633322899992 0.385013738372199987
1.762000000000000011 0.224981068292199993 0.160032669609599998 0.385013737901799991
1.776999999999999913 0.224981015734800005 0.160032721686799995 0.385013737421600000
1.792000000000000037 0.224980945724500003 0.160032791206400016 0.385013736930900019
1.806999999999999940 0.224980856655599998 0.160032879773499975 0.385013736429099973
1.822000000000000064 0.224980746981600005 0.160032988934200010 0.385013735915800015
1.836999999999999966 0.224980615226099995 0.160033120164100012 0.385013735390200007
1.852000000000000091 0.224980459994799986 0.160033274857100005 0.385013734851899991
1.866999999999999993 0.224980279986100012 0.160033454314199991 0.385013734300300003
1.881999999999999895 0.224980074001700003 0.160033659733100020 0.385013733734800023
1.897000000000000020 0.224979840956400001 0.160033892198599981 0.385013733154999982
1.911999999999999922 0.224979579887299996 0.160034152672899999 0.385013732560199995
1.925999999999999934 0.224979289962599999 0.160034441987500026 0.385013731950100024
1.941000000000000059 0.224978970489100011 0.160034760835100015 0.385013731324200026
1.955999999999999961 0.224978620919100009 0.160035109762799971 0.385013730681899979
1.971000000000000085 0.224978240856600009 0.160035489166300005 0.385013730022900014
1.985999999999999988 0.224977830062100009 0.160035899284799971 0.385013729346899980
2.000999999999999890 0.224977388456400001 0.160036340196999999 0.385013728653400000
2.016000000000000014 0.224976916123799997 0.160036811818299984 0.385013727942099981
2.031000000000000139 0.224976413313699997 0.160037313899100031 0.385013727212800028
2.045999999999999819 0.224975880441399989 0.160037846023800001 0.385013726465199990
2.060999999999999943 0.224975318087400011 0.160038407611699962 0.385013725699099973
2.076000000000000068 0.224974726995800012 0.160038997918500014 0.385013724914300026
2.091000000000000192 0.224974108071500006 0.160039616039099969 0.385013724110599975
2.105999999999999872 0.224973462376200001 0.160040260911799986 0.385013723287999987
2.120999999999999996 0.224972791123499993 0.160040931322899982 0.385013722446399975
2.136000000000000121 0.224972095672200001 0.160041625913599994 0.385013721585799995
2.149999999999999911 0.224971377519299992 0.160042343186899999 0.385013720706199991
2.165000000000000036 0.224970638291599995 0.160043081516100000 0.385013719807699994
2.180000000000000160 0.224969879736099998 0.160043839154200007 0.385013718890300005
2.194999999999999840 0.224969103710000007 0.160044614244099992 0.385013717954099999
2.209999999999999964 0.224968312169299994 0.160045404829999988 0.385013716999299982
2.225000000000000089 0.224967507156800001 0.160046208869199985 0.385013716025999986
2.240000000000000213 0.224966690789300011 0.160047024245100006 0.385013715034400017
2.254999999999999893 0.224965865244399987 0.160047848780200008 0.385013714024599996
2.270000000000000018 0.224965032746099997 0.160048680250899994 0.385013712996999991
2.285000000000000142 0.224964195550899998 0.160049516400700004 0.385013711951600002
2.299999999999999822 0.224963355932399994 0.160050354956300017 0.385013710888700011
2.314999999999999947 0.224962516166300003 0.160051193642200024 0.385013709808500026
2.330000000000000071 0.224961678515199992 0.160052030196000006 0.385013708711199998
2.345000000000000195 0.224960845212999999 0.160052862384100020 0.385013707597100019
2.359999999999999876 0.224960018449199994 0.160053688017199991 0.385013706466399985
2.374000000000000110 0.224959200354300004 0.160054504964899980 0.385013705319199984
2.388999999999999790 0.224958392983699990 0.160055311172000031 0.385013704155700021
2.403999999999999915 0.224957598303500012 0.160056104672599980 0.385013702976099992
2.419000000000000039 0.224956818175999995 0.160056883604499989 0.385013701780499984
2.434000000000000163 0.224956054345799988 0.160057646223300015 0.385013700569100004
2.448999999999999844 0.224955308426000006 0.160058390915800014 0.385013699341800020
2.463999999999999968 0.224954581886600002 0.160059116212199981 0.385013698098799984
2.479000000000000092 0.224953876041499995 0.160059820798400004 0.385013696839899999
2.508999999999999897 0.224952530849500010 0.160061163424900010 0.385013694274400020
2.524000000000000021 0.224951893259699998 0.160061799707799990 0.385013692967499987
2.539000000000000146 0.224951279862300013 0.160062411781900005 0.385013691644200018
2.553999999999999826 0.224950691049900009 0.160062999254300009 0.385013690304200018
2.568999999999999950 0.224950127009799994 0.160063561937400012 0.385013688947200006
2.584000000000000075 0.224949587720000010 0.160064099852600006 0.385013687572600016
2.597999999999999865 0.224949072945500012 0.160064613234499969 0.385013686179999981
2.612999999999999989 0.224948582237399997 0.160065102531399994 0.385013684768799991
2.628000000000000114 0.224948114932700005 0.160065568405599989 0.385013683338299995
2.642999999999999794 0.224947670155100005 0.160066011732699992 0.385013681887799997
2.657999999999999918 0.224947246817999991 0.160066433598400004 0.385013680416399995
2.673000000000000043 0.224946843628099996 0.160066835295099991 0.385013678923199987
2.688000000000000167 0.224946459091399986 0.160067218315800008 0.385013677407199995
2.702999999999999847 0.224946091519400010 0.160067584347999975 0.385013675867399985
2.717999999999999972 0.224945739037500009 0.160067935264900013 0.385013674302400022
2.733000000000000096 0.224945399594599998 0.160068273116600018 0.385013672711200017
2.748000000000000220 0.224945070973399996 0.160068600118800031 0.385013671092200027
2.762999999999999901 0.224944750802600013 0.160068918641399993 0.385013669444000006
2.778000000000000025 0.224944436569900014 0.160069231195300005 0.385013667765200018
2.793000000000000149 0.224944125636499986 0.160069540417599993 0.385013666054099979
2.807999999999999829 0.224943815251500007 0.160069849057599994 0.385013664309100001
2.822000000000000064 0.224943502568799997 0.160070159959499997 0.385013662528299994
2.837000000000000188 0.224943184663200013 0.160070476046699994 0.385013660709900007
2.851999999999999869 0.224942858548800001 0.160070800303200006 0.385013658852000007
2.866999999999999993 0.224942521196400014 0.160071135756399974 0.385013656952799987
2.882000000000000117 0.224942169552599991 0.160071485457499996 0.385013655010099987
2.896999999999999797 0.224941800558700000 0.160071852463199993 0.385013653021899993
2.911999999999999922 0.224941411170099997 0.160072239816000023 0.385013650986100020
2.927000000000000046 0.224940998375100010 0.160072650525399984 0.385013648900499994
2.942000000000000171 0.224940559215000002 0.160073087548100013 0.385013646763100015
2.956999999999999851 0.224940090802399989 0.160073553769100013 0.385013644571500002
2.971999999999999975 0.224939590340799994 0.160074051982999982 0.385013642323799976
2.987000000000000099 0.224939055142400007 0.160074584875200016 0.385013640017600023
3.001999999999999780 0.224938482646200005 0.160075155004599984 0.385013637650799989
3.016999999999999904 0.224937870434999992 0.160075764786300007 0.385013635221299999
3.032000000000000028 0.224937216252000000 0.160076416475000011 0.385013632727000010
3.045999999999999819 0.224936518015699999 0.160077112150099982 0.385013630165799980
3.060999999999999943 0.224935773834299996 0.160077853701400014 0.385013627535700009
3.076000000000000068 0.224934982019300012 0.160078642815499994 0.385013624834800006
3.091000000000000192 0.224934141096500007 0.160079480964699983 0.385013622061199989
3.105999999999999872 0.224933249817200004 0.160080369395999983 0.385013619213199987
3.120999999999999996 0.224932307166799988 0.160081309122200005 0.385013616288999994
3.136000000000000121 0.224931312372499997 0.160082300914599990 0.385013613287099987
3.150999999999999801 0.224930264909000005 0.160083345297099972 0.385013610206099977
3.165999999999999925 0.224929164503199996 0.160084442541299998 0.385013607044499995
3.181000000000000050 0.224928011136100003 0.160085592665200005 0.385013603801300008
3.196000000000000174 0.224926805044299988 0.160086795430900014 0.385013600475200002
3.210999999999999854 0.224925546719200009 0.160088050346299970 0.385013597065499980
3.225999999999999979 0.224924236903700003 0.160089356667500016 0.385013593571200019
3.241000000000000103 0.224922876588699999 0.160090713402999990 0.385013589991699989
3.255999999999999783 0.224921467006999998 0.160092119319500015 0.385013586326500012
3.270000000000000018 0.224920009625200007 0.160093572950000013 0.385013582575200020
3.285000000000000142 0.224918506135000001 0.160095072602399996 0.385013578737399997
3.299999999999999822 0.224916958442199999 0.160096616370999978 0.385013574813199977
3.314999999999999947 0.224915368654300007 0.160098202148300006 0.385013570802600014
3.330000000000000071 0.224913739066800011 0.160099827638900016 0.385013566705700028
3.345000000000000195 0.224912072148199998 0.160101490374699978 0.385013562522899977
3.359999999999999876 0.224910370523699998 0.160103187731000018 0.385013558254700017
3.375000000000000000 0.224908636957599994 0.160104916943900000 0.385013553901499994
3.390000000000000124 0.224906874334800000 0.160106675129299991 0.385013549464099991
3.404999999999999805 0.224905085642000013 0.160108459301099959 0.385013544943099972
3.419999999999999929 0.224903273946500004 0.160110266392800016 0.385013540339300020
3.435000000000000053 0.224901442376500005 0.160112093277100020 0.385013535653600025
3.450000000000000178 0.224899594099000011 0.160113936787899980 0.385013530886899991
3.464999999999999858 0.224897732298399988 0.160115793741699985 0.385013526040099974
3.479999999999999982 0.224895860154499999 0.160117660959700009 0.385013521114200008
3.494000000000000217 0.224893980820200012 0.160119535289899972 0.385013516110099985
3.508999999999999897 0.224892097399999991 0.160121413628599996 0.385013511028599986
3.524000000000000021 0.224890212927600003 0.160123292943000012 0.385013505870600015
3.539000000000000146 0.224888330344400006 0.160125170292400004 0.385013500636800010
3.553999999999999826 0.224886452478899990 0.160127042849100010 0.385013495327999999
3.568999999999999950 0.224884582025399987 0.160128907919400015 0.385013489944800003
3.584000000000000075 0.224882721524999996 0.160130762962500006 0.385013484487500002
3.599000000000000199 0.224880873345999988 0.160132605610399992 0.385013478956399979
3.613999999999999879 0.224879039666399994 0.160134433685399979 0.385013473351799973
3.629000000000000004 0.224877222456800002 0.160136245216699974 0.385013467673499976
3.644000000000000128 0.224875423464699992 0.160138038456599990 0.385013461921299982
3.658999999999999808 0.224873644200400014 0.160139811894499995 0.385013456094900008
3.673999999999999932 0.224871885923599996 0.160141564269899978 0.385013450193499973
3.689000000000000057 0.224870149632400013 0.160143294583900003 0.385013444216300016
3.704000000000000181 0.224868436053200005 0.160145002109000012 0.385013438162200017
3.717999999999999972 0.224866745632700010 0.160146686397099974 0.385013432029799985
3.733000000000000096 0.224865078531400003 0.160148347286200005 0.385013425817600008
3.748000000000000220 0.224863434618500002 0.160149984905100018 0.385013419523600020
3.762999999999999901 0.224861813469799998 0.160151599676000012 0.385013413145800010
3.778000000000000025 0.224860214366299993 0.160153192315399984 0.385013406681699977
3.793000000000000149 0.224858636294999997 0.160154763833900010 0.385013400128900007
3.807999999999999829 0.224857077952200002 0.160156315532100024 0.385013393484300026
3.822999999999999954 0.224855537747500001 0.160157848997500019 0.385013386745000019
3.838000000000000078 0.224854013811100012 0.160159366096299965 0.385013379907399977
3.853000000000000203 0.224852504002099995 0.160160868965899983 0.385013372967999978
3.867999999999999883 0.224851005918399988 0.160162360004699994 0.385013365923099982
3.883000000000000007 0.224849516909299996 0.160163841859099987 0.385013358768399983
3.898000000000000131 0.224848034089000004 0.160165317410799979 0.385013351499799983
3.912999999999999812 0.224846554352299999 0.160166789760500028 0.385013344112800027
3.927999999999999936 0.224845074391199995 0.160168262211600021 0.385013336602800016
3.942000000000000171 0.224843590713599994 0.160169738251299987 0.385013328964899981
3.956999999999999851 0.224842099663299988 0.160171221530999996 0.385013321194299984
3.971999999999999975 0.224840597440600004 0.160172715845299990 0.385013313285899994
3.987000000000000099 0.224839080124800000 0.160174225109700002 0.385013305234500003
4.001999999999999780 0.224837543697199993 0.160175753337599980 0.385013297034799973
4.017000000000000348 0.224835984064700012 0.160177304616699989 0.385013288681400001
4.032000000000000028 0.224834397084999998 0.160178883084100027 0.385013280169100025
4.046999999999999709 0.224832778591000010 0.160180492901300014 0.385013271492300024
4.062000000000000277 0.224831124416599998 0.160182138228999987 0.385013262645599985
4.076999999999999957 0.224829430421900012 0.160183823201699993 0.385013253623600005
4.091999999999999638 0.224827692519299988 0.160185551901600026 0.385013244420900014
4.107000000000000206 0.224825906698000011 0.160187328334199963 0.385013235032199974
4.121999999999999886 0.224824069049800013 0.160189156402499977 0.385013225452299990
4.136999999999999567 0.224822175792900009 0.160191039883099989 0.385013215675999998
4.152000000000000135 0.224820223295700006 0.160192982402599993 0.385013205698299998
4.166000000000000369 0.224818208100100003 0.160194987414200019 0.385013195514300022
4.181000000000000050 0.224816126942399996 0.160197058177100005 0.385013185119500001
4.195999999999999730 0.224813976774499991 0.160199197734699983 0.385013174509199974
4.211000000000000298 0.224811754783000001 0.160201408896299996 0.385013163679299997
4.225999999999999979 0.224809458406599993 0.160203694219100023 0.385013152625700017
4.240999999999999659 0.224807085352399988 0.160206055992200030 0.385013141344600018
4.256000000000000227 0.224804633610200005 0.160208496222199986 0.385013129832399992
4.270999999999999908 0.224802101464900012 0.160211016621099961 0.385013118085999972
4.285999999999999588 0.224799487506999990 0.160213618595300006 0.385013106102299996
4.301000000000000156 0.224796790641400013 0.160216303237299962 0.385013093878699975
4.315999999999999837 0.224794010093000013 0.160219071319999989 0.385013081413000002
4.331000000000000405 0.224791145412099991 0.160221923290900015 0.385013068703000005
4.346000000000000085 0.224788196475499996 0.160224859271700021 0.385013055747200017
4.360999999999999766 0.224785163486699996 0.160227879057400019 0.385013042544100015
4.376000000000000334 0.224782046973699995 0.160230982119000026 0.385013029092700021
4.389999999999999680 0.224778847784299990 0.160234167608100025 0.385013015392400015
4.405000000000000249 0.224775567079499999 0.160237434363200010 0.385013001442700009
4.419999999999999929 0.224772206324400009 0.160240780919199993 0.385012987243600002
4.434999999999999609 0.224768767277600007 0.160244205517799970 0.385012972795399977
4.450000000000000178 0.224765251978000014 0.160247706120599964 0.385012958098599978
4.464999999999999858 0.224761662730000006 0.160251280423999970 0.385012943153999976
4.480000000000000426 0.224758002086699993 0.160254925875999987 0.385012927962699980
4.495000000000000107 0.224754272831699992 0.160258639694399990 0.385012912526099982
4.509999999999999787 0.224750477958700012 0.160262418886999991 0.385012896845700003
4.525000000000000355 0.224746620650000006 0.160266260273200012 0.385012880923200018
4.540000000000000036 0.224742704253900000 0.160270160506600007 0.385012864760500007
4.554999999999999716 0.224738732260300000 0.160274116099299979 0.385012848359599980
4.570000000000000284 0.224734708275599993 0.160278123447199994 0.385012831722799986
4.584999999999999964 0.224730635996500006 0.160282178855799984 0.385012814852299989
4.599999999999999645 0.224726519183600010 0.160286278566699997 0.385012797750300007
4.613999999999999879 0.224722361633699991 0.160290418785399985 0.385012780419099976
4.628999999999999559 0.224718167152500009 0.160294595708499993 0.385012762861000002
4.644000000000000128 0.224713939526200002 0.160298805551999990 0.385012745078199992
4.658999999999999808 0.224709682493899998 0.160303044578899989 0.385012727072799987
4.674000000000000377 0.224705399719900001 0.160307309126899999 0.385012708846800000
4.689000000000000057 0.224701094765900000 0.160311595636200011 0.385012690402100011
4.703999999999999737 0.224696771064500006 0.160315900675800010 0.385012671740300016
4.719000000000000306 0.224692431892900002 0.160320220969900007 0.385012652862800009
4.733999999999999986 0.224688080346999997 0.160324553423700000 0.385012633770699997
4.748999999999999666 0.224683719317999991 0.160328895146899991 0.385012614464899983
4.764000000000000234 0.224679351468499988 0.160333243477499998 0.385012594945999986
4.778999999999999915 0.224674979210899989 0.160337596003400001 0.385012575214299990
4.793999999999999595 0.224670604687399994 0.160341950582100018 0.385012555269500012
4.809000000000000163 0.224666229750699997 0.160346305360499986 0.385012535111199983
4.823999999999999844 0.224661855947799999 0.160350658790700012 0.385012514738500011
4.838000000000000078 0.224657484504400012 0.160355009645700014 0.385012494150100026
4.852999999999999758 0.224653116312300005 0.160359357031900018 0.385012473344200024
4.868000000000000327 0.224648751918099993 0.160363700400699999 0.385012452318799991
4.883000000000000007 0.224644391514700004 0.160368039556499975 0.385012431071199979
4.897999999999999687 0.224640034934700000 0.160372374663699996 0.385012409598399996
4.913000000000000256 0.224635681646199986 0.160376706250900031 0.385012387897100017
4.927999999999999936 0.224631330751000002 0.160381035212399992 0.385012365963399994
4.942999999999999616 0.224626980985200009 0.160385362807999976 0.385012343793199985
4.958000000000000185 0.224622630722100008 0.160389690659700018 0.385012321381800027
4.972999999999999865 0.224618277977500003 0.160394020746799981 0.385012298724299984
4.988000000000000433 0.224613920417600005 0.160398355398199993 0.385012275815799998
5.003000000000000114 0.224609555369000014 0.160402697281600004 0.385012252650600018
5.017999999999999794 0.224605179831100010 0.160407049392099987 0.385012229223199998
5.033000000000000362 0.224600790490700003 0.160411415036900012 0.385012205527600015
5.048000000000000043 0.224596383738700001 0.160415797819200012 0.385012181557900013
5.062000000000000277 0.224591955689100009 0.160420201618599989 0.385012157307699998
5.076999999999999957 0.224587502199700001 0.160424630571099985 0.385012132770799986
5.091999999999999638 0.224583018894600001 0.160429089046300016 0.385012107940900017
5.107000000000000206 0.224578501188600010 0.160433581622999977 0.385012082811599987
5.121999999999999886 0.224573944313000012 0.160438113063599980 0.385012057376599992
5.136999999999999567 0.224569343342700012 0.160442688286900004 0.385012031629600016
5.152000000000000135 0.224564693224400008 0.160447312340000009 0.385012005564400017
5.166999999999999815 0.224559988806299987 0.160451990368800007 0.385011979175099994
5.182000000000000384 0.224555224867799996 0.160456727588099979 0.385011952455899975
5.197000000000000064 0.224550396150699993 0.160461529250600032 0.385011925401300026
5.211999999999999744 0.224545497389900012 0.160466400616000010 0.385011898005900022
5.227000000000000313 0.224540523344999993 0.160471346920000008 0.385011870265000000
5.241999999999999993 0.224535468831599999 0.160476373342299999 0.385011842173899999
5.256999999999999673 0.224530328751999991 0.160481484976300021 0.385011813728300012
5.272000000000000242 0.224525098126400008 0.160486686798099992 0.385011784924500000
5.286999999999999922 0.224519772122100003 0.160491983637000013 0.385011755759100016
5.301000000000000156 0.224514346083100003 0.160497380146200019 0.385011726229300022
5.315999999999999837 0.224508815558000008 0.160502880774699985 0.385011696332699993
5.331000000000000405 0.224503176326300014 0.160508489741099991 0.385011666067400005
5.346000000000000085 0.224497424423899999 0.160514211008300017 0.385011635432200017
5.360999999999999766 0.224491556166699996 0.160520048259600007 0.385011604426300003
5.376000000000000334 0.224485568172300004 0.160526004877099976 0.385011573049399980
5.391000000000000014 0.224479457379500008 0.160532083922400010 0.385011541301900018
5.405999999999999694 0.224473221066600004 0.160538288118199979 0.385011509184799983
5.421000000000000263 0.224466856866199993 0.160544619833299984 0.385011476699499977
5.435999999999999943 0.224460362778699990 0.160551081069300022 0.385011443848000012
5.450999999999999623 0.224453737182700008 0.160557673450099969 0.385011410632799977
5.466000000000000192 0.224446978843400008 0.160564398213300014 0.385011377056700022
5.480999999999999872 0.224440086917899989 0.160571256205399998 0.385011343123299987
5.496000000000000441 0.224433060958300012 0.160578247878099989 0.385011308836400001
5.511000000000000121 0.224425900911900011 0.160585373288400002 0.385011274200300013
5.525000000000000355 0.224418607118600011 0.160592632101099975 0.385011239219699986
5.540000000000000036 0.224411180306199998 0.160600023593200025 0.385011203899400023
5.554999999999999716 0.224403621582599994 0.160607546662100004 0.385011168244699997
5.570000000000000284 0.224395932425599992 0.160615199835399985 0.385011132260999978
5.584999999999999964 0.224388114669799993 0.160622981284000016 0.385011095953800009
5.599999999999999645 0.224380170492099990 0.160630888836699987 0.385011059328799976
5.615000000000000213 0.224372102393299994 0.160638919998599999 0.385011022391899993
5.629999999999999893 0.224363913179299990 0.160647071969400035 0.385010985148700025
5.644999999999999574 0.224355605938200003 0.160655341666599977 0.385010947604799980
5.660000000000000142 0.224347184017300000 0.160663725748200009 0.385010909765500009
5.674999999999999822 0.224338650997399996 0.160672220639200031 0.385010871636600027
5.690000000000000391 0.224330010665400009 0.160680822558000008 0.385010833223400017
5.705000000000000071 0.224321266985500006 0.160689527545500005 0.385010794531000011
5.719999999999999751 0.224312424069199989 0.160698331494700031 0.385010755563900020
5.735000000000000320 0.224303486144300013 0.160707230182000005 0.385010716326300018
5.748999999999999666 0.224294457523100010 0.160716219298799978 0.385010676821899989
5.764000000000000234 0.224285342569099988 0.160725294484500014 0.385010637053600002
5.778999999999999915 0.224276145665100013 0.160734451359099972 0.385010597024199985
5.793999999999999595 0.224266871178700006 0.160743685556700017 0.385010556735400022
5.809000000000000163 0.224257523429799988 0.160752992758800006 0.385010516188599994
5.823999999999999844 0.224248106657399998 0.160762368727199983 0.385010475384599982
5.839000000000000412 0.224238624986699997 0.160771809336899996 0.385010434323599993
5.854000000000000092 0.224229082397000012 0.160781310607899963 0.385010393004899976
5.868999999999999773 0.224219482691100008 0.160790868736400000 0.385010351427500008
5.884000000000000341 0.224209829464900007 0.160800480124699968 0.385010309589599975
5.899000000000000021 0.224200126078599987 0.160810141410400037 0.385010267489000024
5.913999999999999702 0.224190375629700012 0.160819849493099964 0.385010225122799976
5.929000000000000270 0.224180580927200002 0.160829601560300017 0.385010182487500019
5.943999999999999950 0.224170744467799998 0.160839395111500028 0.385010139579300026
5.958999999999999631 0.224160868414800013 0.160849227978899972 0.385010096393699985
5.972999999999999865 0.224150954577799988 0.160859098348100027 0.385010052925900015
5.988000000000000433 0.224141004396199994 0.160869004774799984 0.385010009170999978


==> mkhp1yf2t.csv <==
0.014930000000000001 0.225013764069000005 0.040000005448900006 0.265013769517900011
0.029870000000000001 0.225013747722399987 0.040000021795300017 0.265013769517700004
0.044800000000000000 0.225013720475399998 0.040000049039500024 0.265013769514900022
0.059729999999999998 0.225013682326699993 0.040000087181700006 0.265013769508399999
0.074670000000000000 0.225013633274800007 0.040000136222800020 0.265013769497600027
0.089599999999999999 0.225013573317200011 0.040000196164699964 0.265013769481899975
0.104499999999999996 0.225013502449900010 0.040000267010900009 0.265013769460800019
0.119499999999999995 0.225013420666799996 0.040000348767299992 0.265013769434099988
0.134399999999999992 0.225013327959000003 0.040000441442199969 0.265013769401199972
0.149299999999999988 0.225013224313300009 0.040000545048699987 0.265013769361999996
0.164300000000000002 0.225013109711900000 0.040000659604300021 0.265013769316200021
0.179199999999999998 0.225012984130399996 0.040000785132999983 0.265013769263399979
0.194099999999999995 0.225012847537299998 0.040000921666200007 0.265013769203500005
0.209100000000000008 0.225012699891700002 0.040001069244299997 0.265013769135999999
0.224000000000000005 0.225012541142299988 0.040001227918499999 0.265013769060799986
0.238900000000000001 0.225012371225499996 0.040001397752099987 0.265013768977599984
0.253900000000000015 0.225012190063500012 0.040001578822399991 0.265013768885900003
0.268799999999999983 0.225011997562400007 0.040001771223299981 0.265013768785699988
0.283700000000000008 0.225011793609700000 0.040001975066699974 0.265013768676399974
0.298700000000000021 0.225011578072599999 0.040002190485299988 0.265013768557899987
0.313599999999999990 0.225011350795000009 0.040002417634899978 0.265013768429899987
0.328500000000000014 0.225011111595199986 0.040002656696900007 0.265013768292099994
0.343500000000000028 0.225010860262999990 0.040002907881300009 0.265013768144299999
0.358399999999999996 0.225010596557000009 0.040003171429200013 0.265013767986200022
0.373300000000000021 0.225010320201399994 0.040003447616299981 0.265013767817699974
0.388299999999999979 0.225010030882599993 0.040003736755899993 0.265013767638499986
0.403200000000000003 0.225009728246199997 0.040004039202199998 0.265013767448399995
0.418100000000000027 0.225009411893300010 0.040004355354099991 0.265013767247400001
0.433099999999999985 0.225009081376600001 0.040004685658600020 0.265013767035200021
0.448000000000000009 0.225008736196700004 0.040005030615099996 0.265013766811800000
0.462899999999999978 0.225008375798299992 0.040005390778699995 0.265013766576999987
0.477899999999999991 0.225007999565599998 0.040005766764999978 0.265013766330599976
0.492800000000000016 0.225007606818100003 0.040006159254599993 0.265013766072699997
0.507700000000000040 0.225007196806199988 0.040006568996699993 0.265013765802899981
0.522700000000000053 0.225006768706299987 0.040006996815000029 0.265013765521300015
0.537599999999999967 0.225006321616199989 0.040007443611499993 0.265013765227699982
0.552499999999999991 0.225005854549799988 0.040007910372099997 0.265013764921899986
0.567500000000000004 0.225005366432300014 0.040008398171499981 0.265013764603799995
0.582400000000000029 0.225004856094299988 0.040008908178800040 0.265013764273100028
0.597300000000000053 0.225004322266900009 0.040009441662799988 0.265013763929699997
0.612299999999999955 0.225003763575400001 0.040009999998000007 0.265013763573400007
0.627199999999999980 0.225003178534100012 0.040010584669899985 0.265013763203999997
0.642100000000000004 0.225002565539900001 0.040011197281200006 0.265013762821100007
0.657100000000000017 0.225001922865999987 0.040011839558499990 0.265013762424499977
0.672000000000000042 0.225001248655999991 0.040012513358000018 0.265013762014000009
0.686899999999999955 0.225000540916899999 0.040013220672200006 0.265013761589100005
0.701899999999999968 0.224999797512799998 0.040013963636699984 0.265013761149499982
0.716799999999999993 0.224999016157699988 0.040014744537200025 0.265013760694900014
0.731700000000000017 0.224998194408900010 0.040015565815999965 0.265013760224899975
0.746700000000000030 0.224997329659199996 0.040016430079799992 0.265013759738999988
0.761600000000000055 0.224996419130000014 0.040017340106799970 0.265013759236799984
0.776499999999999968 0.224995459863399999 0.040018298854399975 0.265013758717799974
0.791499999999999981 0.224994448714700007 0.040019309466800018 0.265013758181500025
0.806400000000000006 0.224993382343900011 0.040020375283399995 0.265013757627300006
0.821300000000000030 0.224992257208299989 0.040021499846300018 0.265013757054600008
0.836300000000000043 0.224991069553200002 0.040022686909600008 0.265013756462800010
0.851199999999999957 0.224989815404000010 0.040023940447299983 0.265013755851299992
0.866199999999999970 0.224988490556999987 0.040025264662200022 0.265013755219200009
0.881099999999999994 0.224987090570400006 0.040026663995499978 0.265013754565899984
0.896000000000000019 0.224985610754699999 0.040028143135699995 0.265013753890399995
0.911000000000000032 0.224984046163599988 0.040029707028400002 0.265013753191999990
0.925899999999999945 0.224982391583500002 0.040031360886199990 0.265013752469699992
0.940799999999999970 0.224980641523899988 0.040033110198500005 0.265013751722399993
0.955799999999999983 0.224978790206299989 0.040034960742800024 0.265013750949100013
0.970700000000000007 0.224976831553799994 0.040036918594899995 0.265013750148699989
0.985600000000000032 0.224974759179700001 0.040038990140299990 0.265013749319999992
1.000999999999999890 0.224972566375799987 0.040041182085799987 0.265013748461599974
1.014999999999999902 0.224970246100899995 0.040043501471200005 0.265013747572100000
1.030000000000000027 0.224967790967700004 0.040045955682400020 0.265013746650100024
1.044999999999999929 0.224965193230699995 0.040048552463299997 0.265013745693999991
1.060000000000000053 0.224962444772100006 0.040051299929900003 0.265013744702000009
1.074999999999999956 0.224959537088600003 0.040054206583799989 0.265013743672399993
1.090000000000000080 0.224956461276799996 0.040057281326500022 0.265013742603300018
1.104999999999999982 0.224953208017900003 0.040060533474600007 0.265013741492500010
1.120000000000000107 0.224949767562699993 0.040063972775300022 0.265013740338000015
1.135000000000000009 0.224946129714999998 0.040067609422299977 0.265013739137299975
1.149999999999999911 0.224942283814799998 0.040071454073100005 0.265013737887900003
1.165000000000000036 0.224938218720400013 0.040075517866699967 0.265013736587099979
1.179999999999999938 0.224933922790500007 0.040079812441599971 0.265013735232099978
1.195000000000000062 0.224929383864699989 0.040084349955099990 0.265013733819799979
1.209999999999999964 0.224924589243099993 0.040089143103899993 0.265013732346999986
1.225000000000000089 0.224919525665800007 0.040094205144400014 0.265013730810200021
1.239000000000000101 0.224914179290999994 0.040099549914499988 0.265013729205499982
1.254000000000000004 0.224908535671499987 0.040105191857600031 0.265013727529100018
1.268999999999999906 0.224902579731300012 0.040111146045299972 0.265013725776599984
1.284000000000000030 0.224896295740300012 0.040117428203199967 0.265013723943499979
1.298999999999999932 0.224889667288000000 0.040124054736899978 0.265013722024899978
1.314000000000000057 0.224882677256499991 0.040131042759000007 0.265013720015499998
1.328999999999999959 0.224875307791600004 0.040138410118100015 0.265013717909700020
1.344000000000000083 0.224867540272800009 0.040146175428799974 0.265013715701599983
1.358999999999999986 0.224859355282600010 0.040154358101999993 0.265013713384600003
1.374000000000000110 0.224850732573299988 0.040162978378700004 0.265013710951999992
1.389000000000000012 0.224841651033699991 0.040172057362499985 0.265013708396199976
1.403999999999999915 0.224832088653300011 0.040181617056100016 0.265013705709400027
1.419000000000000039 0.224822022485699990 0.040191680397400009 0.265013702883100000
1.433999999999999941 0.224811428610100006 0.040202271297899994 0.265013699908000000
1.449000000000000066 0.224800282091699999 0.040213414682799986 0.265013696774499985
1.463000000000000078 0.224788556939999995 0.040225136531900019 0.265013693471900014
1.477999999999999980 0.224776226066299989 0.040237463922600025 0.265013689988900014
1.493000000000000105 0.224763261239000006 0.040250425074399993 0.265013686313399999
1.508000000000000007 0.224749633037799990 0.040264049394400037 0.265013682432200026
1.522999999999999909 0.224735310806100014 0.040278367525200004 0.265013678331300018
1.538000000000000034 0.224720262602100013 0.040293411393400008 0.265013673995500021
1.552999999999999936 0.224704455148300009 0.040309214260099979 0.265013669408399988
1.568000000000000060 0.224687853779699992 0.040325810772799980 0.265013664552499972
1.582999999999999963 0.224670422390700009 0.040343237018099998 0.265013659408800006
1.598000000000000087 0.224652123380399998 0.040361530576599997 0.265013653956999995
1.612999999999999989 0.224632917596999993 0.040380730577899981 0.265013648174899974
1.627999999999999892 0.224612764281300004 0.040400877757700016 0.265013642039000019
1.643000000000000016 0.224591621008800008 0.040422014514699983 0.265013635523499991
1.657999999999999918 0.224569443630900006 0.040444184969999991 0.265013628600899998
1.673000000000000043 0.224546186216499993 0.040467435024899995 0.265013621241399988
1.687999999999999945 0.224521800991599990 0.040491812421400014 0.265013613413000004
1.701999999999999957 0.224496238280000010 0.040517366801099991 0.265013605081100001
1.717000000000000082 0.224469446442700005 0.040544149765800008 0.265013596208500013
1.731999999999999984 0.224441371818699997 0.040572214936299977 0.265013586754999975
1.747000000000000108 0.224411958665500011 0.040601618011499974 0.265013576676999985
1.762000000000000011 0.224381149100600003 0.040632416827200007 0.265013565927800010
1.776999999999999913 0.224348883043899994 0.040664671412700026 0.265013554456600020
1.792000000000000037 0.224315098162099991 0.040698444046700033 0.265013542208800024
1.806999999999999940 0.224279729814400003 0.040733799310999991 0.265013529125399994
1.822000000000000064 0.224242711000700007 0.040770804141799982 0.265013515142499989
1.836999999999999966 0.224203972312100014 0.040809527879300006 0.265013500191400020
1.852000000000000091 0.224163441885100012 0.040850042312700008 0.265013484197800020
1.866999999999999993 0.224121045358900012 0.040892421722599964 0.265013467081499976
1.881999999999999895 0.224076705836499995 0.040936742919199992 0.265013448755699987
1.897000000000000020 0.224030343851399999 0.040983085275700021 0.265013429127100020
1.911999999999999922 0.223981877337900009 0.041031530756799967 0.265013408094699976
1.925999999999999934 0.223931221607999997 0.041082163941700001 0.265013385549699998
1.941000000000000059 0.223878289334200009 0.041135072040299980 0.265013361374499989
1.955999999999999961 0.223822990538700001 0.041190344903500015 0.265013335442200015
1.971000000000000085 0.223765232591199986 0.041248075024699987 0.265013307615899973
1.985999999999999988 0.223704920211899999 0.041308357537600010 0.265013277749500009
2.000999999999999890 0.223641955483399990 0.041371290201300037 0.265013245684700027
2.016000000000000014 0.223576237871800004 0.041436973378600001 0.265013211250400005
2.031000000000000139 0.223507664257200006 0.041505510004599983 0.265013174261799989
2.045999999999999819 0.223436128973499987 0.041577005546400009 0.265013134519899995
2.060999999999999943 0.223361523858299993 0.041651567951200008 0.265013091809500001
2.076000000000000068 0.223283738313699992 0.041729307585099989 0.265013045898799982
2.091000000000000192 0.223202659377500001 0.041810337159999988 0.265012996537499990
2.105999999999999872 0.223118171806200000 0.041894771649600010 0.265012943455800010
2.120999999999999996 0.223030158168900011 0.041982728193499991 0.265012886362400002
2.136000000000000121 0.222938498955199987 0.042074325987200040 0.265012824942400027
2.149999999999999911 0.222843072694599992 0.042169686163099990 0.265012758857699982
2.165000000000000036 0.222743756086400013 0.042268931656999964 0.265012687743399977
2.180000000000000160 0.222640424144199989 0.042372187060800037 0.265012611205000026
2.194999999999999840 0.222532950354800002 0.042479578461000006 0.265012528815800008
2.209999999999999964 0.222421206849300002 0.042591233265899975 0.265012440115199976
2.225000000000000089 0.222305064589199991 0.042707280015500032 0.265012344604700023
2.240000000000000213 0.222184393566299987 0.042827848179700034 0.265012241746000021
2.254999999999999893 0.222059063015100006 0.042953067941199990 0.265012130956299996
2.270000000000000018 0.221928941641799993 0.043083069962200016 0.265012011604000008
2.285000000000000142 0.221793897866800011 0.043217985140200005 0.265011883007000015
2.299999999999999822 0.221653800078499996 0.043357944348100030 0.265011744426600027
2.314999999999999947 0.221508516899499991 0.043503078162100001 0.265011595061599992
2.330000000000000071 0.221357917468099991 0.043653516575400036 0.265011434043500027
2.345000000000000195 0.221201871728899990 0.043809388700999985 0.265011260429899975
2.359999999999999876 0.221040250733700011 0.043970822464099973 0.265011073197799985
2.374000000000000110 0.220872926951200005 0.044137944284699998 0.265010871235900003
2.388999999999999790 0.220699774581999991 0.044310878754499988 0.265010653336499979
2.403999999999999915 0.220520669880600012 0.044489748306699967 0.265010418187299979
2.419000000000000039 0.220335491473300005 0.044674672888399991 0.265010164361699996
2.434000000000000163 0.220144120679500011 0.044865769627700003 0.265009890307200013
2.448999999999999844 0.219946441829200007 0.045063152507899967 0.265009594337099974
2.463999999999999968 0.219742342573600008 0.045266932038999980 0.265009274612599988
2.479000000000000092 0.219531714192999994 0.045477214943299982 0.265008929136299975
2.494000000000000217 0.219314451885900014 0.045694103842699979 0.265008555728599993
2.508999999999999897 0.219090455060099998 0.045917696957300025 0.265008152017400023
2.524000000000000021 0.218859627604300000 0.046148087826600015 0.265007715430900015
2.539000000000000146 0.218621878135399988 0.046385365018599994 0.265007243153999983
2.553999999999999826 0.218377120268999997 0.046629611875799976 0.265006732144799972
2.568999999999999950 0.218125272845300006 0.046880906245600013 0.265006179090900018
2.584000000000000075 0.217866260169500003 0.047139320220900005 0.265005580390400008
2.597999999999999865 0.217600012231900009 0.047404919875299989 0.265004932107199997
2.612999999999999989 0.217326464998700009 0.047677765060600008 0.265004230059300017
2.628000000000000114 0.217045560550199995 0.047957909030800022 0.265003469581000017
2.642999999999999794 0.216757247441300011 0.048245398290999969 0.265002645732299980
2.657999999999999918 0.216461480946000012 0.048540272249799982 0.265001753195799994
2.673000000000000043 0.216158223282199996 0.048842562814600005 0.265000786096800001
2.688000000000000167 0.215847444036800007 0.049152294138899988 0.264999738175699995
2.702999999999999847 0.215529120561500004 0.049469482231399992 0.264998602792899995
2.717999999999999972 0.215203238280099990 0.049794134437999987 0.264997372718099977
2.733000000000000096 0.214869791140700012 0.050126248953100000 0.264996040093800012
2.748000000000000220 0.214528782241100002 0.050465814376599971 0.264994596617699973
2.762999999999999901 0.214180224404100006 0.050812809198999997 0.264993033603100003
2.778000000000000025 0.213824140645200000 0.051167200985600014 0.264991341630800015
2.793000000000000149 0.213460564796199986 0.051528945615700011 0.264989510411899998
2.807999999999999829 0.213089542417000011 0.051897986839899990 0.264987529256900001
2.822000000000000064 0.212711131586200003 0.052274255527199970 0.264985387113399973
2.837000000000000188 0.212325403566300003 0.052657668663599971 0.264983072229899974
2.851999999999999869 0.211932443424000000 0.053048128415699974 0.264980571839699974
2.866999999999999993 0.211532351069299990 0.053445521318399997 0.264977872387699986
2.882000000000000117 0.211125242533699992 0.053849717885000009 0.264974960418700001
2.896999999999999797 0.210711250647300008 0.054260571655399992 0.264971822302700000
2.911999999999999922 0.210290525313999999 0.054677917483800020 0.264968442797800019
2.927000000000000046 0.209863234601199988 0.055101571004300021 0.264964805605500009
2.942000000000000171 0.209429566539899997 0.055531328993199985 0.264960895533099983
2.956999999999999851 0.208989729698900006 0.055966968292899988 0.264956697991799994
2.971999999999999975 0.208543952371199992 0.056408243603700003 0.264952195974899996
2.987000000000000099 0.208092483682599999 0.056854887634599977 0.264947371317199976
3.001999999999999780 0.207635596790199994 0.057306613199499978 0.264942209989699973
3.016999999999999904 0.207173587330600012 0.057763111187100008 0.264936698517700020
3.032000000000000028 0.206706770405600010 0.058224047538999985 0.264930817944599994
3.045999999999999819 0.206235485565899990 0.058689068358200036 0.264924553924100026
3.060999999999999943 0.205760097508599998 0.059157801526600023 0.264917899035200022
3.076000000000000068 0.205280986422400002 0.059629848718399991 0.264910835140799994
3.091000000000000192 0.204798555805499993 0.060104795611799988 0.264903351417299981
3.105999999999999872 0.204313235001899990 0.060582217561100021 0.264895452563000011
3.120999999999999996 0.203825454720699989 0.061061658666000024 0.264887113386700013
3.136000000000000121 0.203335671535500001 0.061542662909899987 0.264878334445399988
3.150999999999999801 0.202844364384799997 0.062024776216799998 0.264869140601599995
3.165999999999999925 0.202351986759899988 0.062507503997700026 0.264859490757600013
3.181000000000000050 0.201859028007800007 0.062990384722699994 0.264849412730500000
3.196000000000000174 0.201365967737200002 0.063472951630699992 0.264838919367899994
3.210999999999999854 0.200873268648000008 0.063954734978099975 0.264828003626099984
3.225999999999999979 0.200381393622699994 0.064435291966300018 0.264816685589000012
3.241000000000000103 0.199890769718999994 0.064914180787099984 0.264804950506099979
3.255999999999999783 0.199401851270800012 0.065391035110499984 0.264792886381299997
3.270000000000000018 0.198914989046799995 0.065865438232300011 0.264780427279100006
3.285000000000000142 0.198430573664600013 0.066337083982499961 0.264767657647099974
3.299999999999999822 0.197948895867899988 0.066805643455400021 0.264754539323300009
3.314999999999999947 0.197470264460099992 0.067270894582200008 0.264741159042300001
3.330000000000000071 0.196994862672399990 0.067732579797400022 0.264727442469800012
3.345000000000000195 0.196522904234500001 0.068190570582300020 0.264713474816800021
3.359999999999999876 0.196054492242100004 0.068644723678300018 0.264699215920400022
3.375000000000000000 0.195589711833900004 0.069094976411400000 0.264684688245300004
3.390000000000000124 0.195128599566000011 0.069541308676899977 0.264669908242899987
3.404999999999999805 0.194671126623000013 0.069983718623199964 0.264654845246199977
3.419999999999999929 0.194217272293499998 0.070422289105600000 0.264639561399099998
3.435000000000000053 0.193766913256299994 0.070857064878400017 0.264623978134700011
3.450000000000000178 0.193319970493999987 0.071288191537399986 0.264608162031399974
3.464999999999999858 0.192876329985399997 0.071715818865200009 0.264592148850600006
3.479999999999999982 0.192435807696400007 0.072140051107699998 0.264575858804100006
3.494000000000000217 0.191998268096199992 0.072561059151000001 0.264559327247199993
3.508999999999999897 0.191563602282399992 0.072979044303400020 0.264542646585800012
3.524000000000000021 0.191131632686800002 0.073394128688499982 0.264525761375299984
3.539000000000000146 0.190702225843299988 0.073806462278500018 0.264508688121800006
3.553999999999999826 0.190275276250099989 0.074216197103700032 0.264491473353800022
3.568999999999999950 0.189850671504800006 0.074623444317500010 0.264474115822300015
3.584000000000000075 0.189428346137300002 0.075028323548099990 0.264456669685399992
3.599000000000000199 0.189008239692000007 0.075430920076500013 0.264439159768500021
3.613999999999999879 0.188590300178400005 0.075831284740999982 0.264421584919399988
3.629000000000000004 0.188174498547599989 0.076229447823499996 0.264403946371099985
3.644000000000000128 0.187760853943199996 0.076625445482899984 0.264386299426099980
3.658999999999999808 0.187349415057000007 0.077019302903299974 0.264368717960299981
3.673999999999999932 0.186940202602200012 0.077410981578599991 0.264351184180800003
3.689000000000000057 0.186533251217399998 0.077800424869900020 0.264333676087300018
3.704000000000000181 0.186128644051799991 0.078187596859500025 0.264316240911300016
3.717999999999999972 0.185726478120399996 0.078572451526499998 0.264298929646899994
3.733000000000000096 0.185326847920800009 0.078954919625299991 0.264281767546099999
3.748000000000000220 0.184929844600700000 0.079334914490999997 0.264264759091699997
3.762999999999999901 0.184535559838500007 0.079712340869399989 0.264247900707899996
3.778000000000000025 0.184144095170799993 0.080087107056000029 0.264231202226800022
3.793000000000000149 0.183755567994900004 0.080459133535999983 0.264214701530899987
3.807999999999999829 0.183370094197500000 0.080828338187500015 0.264198432385000015
3.822999999999999954 0.182987775363800009 0.081194624751699973 0.264182400115499982
3.838000000000000078 0.182608707901800005 0.081557894136700004 0.264166602038500009
3.853000000000000203 0.182232989763399994 0.081918052224700028 0.264151041988100022
3.867999999999999883 0.181860720453200009 0.082275009053799975 0.264135729506999983
3.883000000000000007 0.181491999960299993 0.082628678042699993 0.264120678002999987
3.898000000000000131 0.181126926873100003 0.082978973969200009 0.264105900842300012
3.912999999999999812 0.180765596744699997 0.083325810064700023 0.264091406809400020
3.927999999999999936 0.180408101798999992 0.083669095244600006 0.264077197043599998
3.942000000000000171 0.180054532169599990 0.084008735088300035 0.264063267257900025
3.956999999999999851 0.179704978249100006 0.084344634795299994 0.264049613044400000
3.971999999999999975 0.179359532571899988 0.084676701126600001 0.264036233698499989
3.987000000000000099 0.179018288878100007 0.085004839017299993 0.264023127895400000
4.001999999999999780 0.178681340381100007 0.085328946415299978 0.264010286796399984
4.017000000000000348 0.178348780701999998 0.085648917990799989 0.263997698692799987
4.032000000000000028 0.178020706340200008 0.085964651929699987 0.263985358269899995
4.046999999999999709 0.177697216091599997 0.086276047961399982 0.263973264052999979
4.062000000000000277 0.177378406579900005 0.086582998512199971 0.263961405092099977
4.076999999999999957 0.177064372277200011 0.086885391995599970 0.263949764272799980
4.091999999999999638 0.176755207031399991 0.087183123047999994 0.263938330079399985
4.107000000000000206 0.176451002430200010 0.087476090727300004 0.263927093157500015
4.121999999999999886 0.176151846399699996 0.087764190605099990 0.263916037004799986
4.136999999999999567 0.175857823800200014 0.088047320340600005 0.263905144140800019
4.152000000000000135 0.175569015572400011 0.088325390532099979 0.263894406104499990
4.166000000000000369 0.175285495778900013 0.088598319042699991 0.263883814821600005
4.181000000000000050 0.175007329987300009 0.088866020940399970 0.263873350927699979
4.195999999999999730 0.174734578276300012 0.089128420148099963 0.263862998424399975
4.211000000000000298 0.174467295319400001 0.089385460073499984 0.263852755392899985
4.225999999999999979 0.174205524556400010 0.089637088042999996 0.263842612599400006
4.240999999999999659 0.173949299176500011 0.089883250512600016 0.263832549689100027
4.256000000000000227 0.173698647144700014 0.090123911573299964 0.263822558717999978
4.270999999999999908 0.173453589180700002 0.090359051042200017 0.263812640222900019
4.285999999999999588 0.173214134050799995 0.090588643810899983 0.263802777861699977
4.301000000000000156 0.172980284295000009 0.090812672276199990 0.263792956571199999
4.315999999999999837 0.172752039442799987 0.091031140037100000 0.263783179479899987
4.331000000000000405 0.172529389504299996 0.091244046364100023 0.263773435868400019
4.346000000000000085 0.172312318993600000 0.091451387002799978 0.263763705996399977
4.360999999999999766 0.172100814317000000 0.091653179675200008 0.263753993992200009
4.376000000000000334 0.171894856199099999 0.091849438237800007 0.263744294436900006
4.389999999999999680 0.171694421402200009 0.092040162344499993 0.263734583746700002
4.405000000000000249 0.171499493835199995 0.092225372886400009 0.263724866721600004
4.419999999999999929 0.171310054737800005 0.092405085642300017 0.263715140380100022
4.434999999999999609 0.171126083737300011 0.092579294285599995 0.263705378022900006
4.450000000000000178 0.170947573320300000 0.092748014870699974 0.263695588190999974
4.464999999999999858 0.170774514721400011 0.092911254628299994 0.263685769349700005
4.480000000000000426 0.170606899151699992 0.093068993276799988 0.263675892428499981
4.495000000000000107 0.170444735504300005 0.093221236562899989 0.263665972067199994
4.509999999999999787 0.170288030460799988 0.093367973742499999 0.263656004203299987
4.525000000000000355 0.170136794359599997 0.093509166372799990 0.263645960732399987
4.540000000000000036 0.169991057994099998 0.093644807714699990 0.263635865708799988
4.554999999999999716 0.169850845957299990 0.093774862210800003 0.263625708168099993
4.570000000000000284 0.169716192810599992 0.093899272147599994 0.263615464958199985
4.584999999999999964 0.169587154673399992 0.094018017366100021 0.263605172039500013
4.599999999999999645 0.169463775235200009 0.094131029560799995 0.263594804796000004
4.613999999999999879 0.169346119381400012 0.094238235259899966 0.263584354641299978
4.628999999999999559 0.169234267911999997 0.094339594551099998 0.263573862463099995
4.644000000000000128 0.169128287472900013 0.094434998663199959 0.263563286136099972
4.658999999999999808 0.169028279806199999 0.094524363459799976 0.263552643265999975
4.674000000000000377 0.168934349034199988 0.094607614018000025 0.263541963052200012
4.689000000000000057 0.168846591637599991 0.094684597120700015 0.263531188758300006
4.703999999999999737 0.168765156395399990 0.094755224780700004 0.263520381176099994
4.719000000000000306 0.168690165238099987 0.094819358067800008 0.263509523305899995
4.733999999999999986 0.168621768471200001 0.094876820098400011 0.263498588569600012
4.748999999999999666 0.168560142712800010 0.094927485344800000 0.263487628057600010
4.764000000000000234 0.168505449430499998 0.094971154595299978 0.263476604025799976
4.778999999999999915 0.168457889052700011 0.095007624641299998 0.263465513694000009
4.793999999999999595 0.168417674557899993 0.095036722500800003 0.263454397058699996
4.809000000000000163 0.168385009180899992 0.095058188252400033 0.263443197433300025
4.823999999999999844 0.168360144005099993 0.095071794736400012 0.263431938741500005
4.838000000000000078 0.168343325972400010 0.095077310505699980 0.263420636478099990
4.852999999999999758 0.168334804562700002 0.095074435306799987 0.263409239869499989
4.868000000000000327 0.168334867195799986 0.095062910507699994 0.263397777703499980
4.883000000000000007 0.168343780124900005 0.095042448039699995 0.263386228164600000
4.897999999999999687 0.168361833990799986 0.095012733584100034 0.263374567574900020
4.913000000000000256 0.168389352538699993 0.094973501896100015 0.263362854434800009
4.927999999999999936 0.168426609774299990 0.094924439086800011 0.263351048861100001
4.942999999999999616 0.168473887161399993 0.094865216091099991 0.263339103252499984
4.958000000000000185 0.168531501588399996 0.094795566109000001 0.263327067697399997
4.972999999999999865 0.168599731346700005 0.094715211682900008 0.263314943029600013
4.988000000000000433 0.168678811764500003 0.094623839809199972 0.263302651573699975
5.003000000000000114 0.168769020439899997 0.094521224118799985 0.263290244558699982
5.017999999999999794 0.168870588534499988 0.094407150129700024 0.263277738664200012
5.033000000000000362 0.168983686527400007 0.094281388046100006 0.263265074573500013
5.048000000000000043 0.169108477619899999 0.094143762712199985 0.263252240332099985
5.062000000000000277 0.169245117079300011 0.093994177428399994 0.263239294507700006
5.076999999999999957 0.169393665991200010 0.093832527806099991 0.263226193797300001
5.091999999999999638 0.169554170347700012 0.093658778669899995 0.263212949017600006
5.107000000000000206 0.169726598932700007 0.093472915602399981 0.263199514535099988
5.121999999999999886 0.169910897942800010 0.093275025945499968 0.263185923888299977
5.136999999999999567 0.170106937707100003 0.093065228098999975 0.263172165806099978
5.152000000000000135 0.170314526192799992 0.092843683251800008 0.263158209444600000
5.166999999999999815 0.170533464463899997 0.092610680970799997 0.263144145434699994
5.182000000000000384 0.170763409901599994 0.092366492505099984 0.263129902406699978
5.197000000000000064 0.171003984741999987 0.092111463232100038 0.263115447974100025
5.211999999999999744 0.171254824847699993 0.091846062965100006 0.263100887812799999
5.227000000000000313 0.171515404517999986 0.091570724749200000 0.263086129267199986
5.241999999999999993 0.171785209766299990 0.091285991424100016 0.263071201190400006
5.256999999999999673 0.172063697673599997 0.090992428578900025 0.263056126252500022
5.272000000000000242 0.172350266939099994 0.090690611568099988 0.263040878507199982
5.286999999999999922 0.172644333485300006 0.090381161794300002 0.263025495279600008
5.301000000000000156 0.172945306613900007 0.090064639901600019 0.263009946515500026
5.315999999999999837 0.173252667532699994 0.089741570126400022 0.262994237659100016
5.331000000000000405 0.173565977541200012 0.089412405458799971 0.262978382999999982
5.346000000000000085 0.173884940482700007 0.089077455418500012 0.262962395901200019
5.360999999999999766 0.174209470675399991 0.088736780741400012 0.262946251416800003
5.376000000000000334 0.174539806626699989 0.088390163416500023 0.262929970043200012
5.391000000000000014 0.174876586419200009 0.088036972874599995 0.262913559293800003
5.405999999999999694 0.175220927401600002 0.087675978299199986 0.262896905700799988
5.421000000000000263 0.175574555324400000 0.087305371880299992 0.262879927204699992
5.435999999999999943 0.175939760212100005 0.086922923729399970 0.262862683941499975
5.450999999999999623 0.176318989705800011 0.086526245799399992 0.262845235505200003
5.466000000000000192 0.176713958042999997 0.086113667427200002 0.262827625470199999
5.480999999999999872 0.177124023569100009 0.085686025999299975 0.262810049568399984
5.496000000000000441 0.177543945456799995 0.085248683832100020 0.262792629288900015
5.511000000000000121 0.177962732250100009 0.084812459061600010 0.262775191311700018
5.525000000000000355 0.178365481216099991 0.084391956186299993 0.262757437402399985
5.540000000000000036 0.178736771592899996 0.084002094358099993 0.262738865950999989
5.554999999999999716 0.179063026527000013 0.083655890630700003 0.262718917157700016
5.570000000000000284 0.179334642598499988 0.083363046822300030 0.262697689420800018
5.584999999999999964 0.179547963570899999 0.083127321888500000 0.262675285459399999
5.599999999999999645 0.179706136090500013 0.082943867551899975 0.262650003642399987
5.615000000000000213 0.179817999310800003 0.082799545575000022 0.262617544885800025
5.629999999999999893 0.179895203075100013 0.082678701930299997 0.262573905005400010
5.644999999999999574 0.179944443498500001 0.082571766534199981 0.262516210032699981
5.660000000000000142 0.179956880722800000 0.082482806431400019 0.262439687154200019
5.674999999999999822 0.179908977674300002 0.082430293134200000 0.262339270808500002
5.690000000000000391 0.179777210958299988 0.082438797458700003 0.262216008416999991
5.705000000000000071 0.179560493717699998 0.082524081165699981 0.262084574883399979
5.719999999999999751 0.179259163001000005 0.082698267144900001 0.261957430145900005
5.735000000000000320 0.178860059272099997 0.082971006585100010 0.261831065857200007
5.748999999999999666 0.178358251869000006 0.083348407758000009 0.261706659627000016
5.764000000000000234 0.177746058626899989 0.083836691350900022 0.261582749977800011
5.778999999999999915 0.177036559578799990 0.084418702085599984 0.261455261664399974
5.793999999999999595 0.176258414610599989 0.085072698738200003 0.261331113348799993
5.809000000000000163 0.175436305308599994 0.085778050165900011 0.261214355474500004
5.823999999999999844 0.174585058260000009 0.086518393956299983 0.261103452216299992
5.839000000000000412 0.173717053465300003 0.087272513118500011 0.260989566583800014
5.854000000000000092 0.172849889483700003 0.088013999742199978 0.260863889225899981
5.868999999999999773 0.172007145864000011 0.088722233391299976 0.260729379255299987
5.884000000000000341 0.171196368817000011 0.089395793563699977 0.260592162380699988
5.899000000000000021 0.170419577151399992 0.090040442902599993 0.260460020053999985
5.913999999999999702 0.169677207725599993 0.090652048456900031 0.260329256182500024
5.929000000000000270 0.168969347928900004 0.091229217648399974 0.260198565577299978
5.943999999999999950 0.168298336353700007 0.091769477043199987 0.260067813396899994
5.958999999999999631 0.167668189596300005 0.092263207696000021 0.259931397292300026
5.972999999999999865 0.167078150360199990 0.092709035122600009 0.259787185482799998
5.988000000000000433 0.166527710137300000 0.093110969922999998 0.259638680060299998


==> mkhp2xf2t.csv <==
0.000000000000000000 0.225013770215811398 0.159999999999889869 0.385013770215701268
0.000000000000000000 0.225013770215811398 0.159999999999889869 0.385013770215701268
0.014380530973451334 0.225013750012618641 0.160000020203163673 0.385013770215782314
0.029129793510324433 0.225013687412020963 0.160000082803737481 0.385013770215758444
0.043879056047197662 0.225013582690264419 0.160000187525471266 0.385013770215735684
0.058628318584070895 0.225013436330983280 0.160000333884734530 0.385013770215717810
0.073377581120944127 0.225013249008554045 0.160000521207147167 0.385013770215701212
0.088126843657817353 0.225013021583482159 0.160000748632208117 0.385013770215690276
0.102876106194690592 0.225012755096438505 0.160001015119236617 0.385013770215675122
0.117625368731563817 0.225012450761153615 0.160001319454504132 0.385013770215657747
0.132374631268437043 0.225012109956056999 0.160001660259589368 0.385013770215646367
0.147123893805310269 0.225011734214830783 0.160002036000796266 0.385013770215627049
0.161873156342183494 0.225011325215932256 0.160002444999681692 0.385013770215613949
0.176622418879056720 0.225010884771133540 0.160002885444466697 0.385013770215600237
0.191371681415929945 0.225010414813181708 0.160003355402399322 0.385013770215581030
0.206120943952803198 0.225009917382713698 0.160003852832855231 0.385013770215568929
0.220870206489676424 0.225009394614413882 0.160004375601130677 0.385013770215544560
0.235619469026549649 0.225008848722690113 0.160004921492833629 0.385013770215523743
0.250368731563421876 0.225008281986785297 0.160005488228715076 0.385013770215500373
0.265117994100294019 0.225007696735614077 0.160006073479861816 0.385013770215475892
0.279867256637166217 0.225007095332305257 0.160006674883146099 0.385013770215451356
0.294616519174038416 0.225006480158669808 0.160007290056752349 0.385013770215422158
0.309365781710910615 0.225005853599656885 0.160007916615739515 0.385013770215396400
0.324115044247782758 0.225005218027928500 0.160008552187430597 0.385013770215359097
0.338864306784654956 0.225004575788715383 0.160009194426609797 0.385013770215325180
0.353613569321527155 0.225003929185004004 0.160009841030284594 0.385013770215288598
0.368362831858399298 0.225003280463238364 0.160010489752009322 0.385013770215247686
0.383112094395271496 0.225002631799615438 0.160011138415587117 0.385013770215202555
0.397861356932143695 0.225001985287113904 0.160011784928046907 0.385013770215160811
0.412610619469015893 0.225001342923281000 0.160012427291837400 0.385013770215118400
0.427359882005888037 0.225000706599010669 0.160013063616052831 0.385013770215063500
0.442109144542760235 0.225000078088295252 0.160013692126723617 0.385013770215018869
0.456858407079632434 0.224999459039018690 0.160014311175946944 0.385013770214965634
0.471607669616504577 0.224998850964995195 0.160014919249912763 0.385013770214907958
0.486356932153378829 0.224998255239149014 0.160015514975705930 0.385013770214854945
0.000000000000000000 0.225013770215811398 0.159999999999889869 0.385013770215701268
0.014380530973451334 0.225013750012619834 0.160000020203164256 0.385013770215784090
0.029129793510324433 0.225013687412020935 0.160000082803737897 0.385013770215758833
0.043879056047197662 0.225013582690266112 0.160000187525471016 0.385013770215737128
0.058628318584070895 0.225013436330984085 0.160000333884735169 0.385013770215719253
0.073377581120944127 0.225013249008556765 0.160000521207146612 0.385013770215703377
0.088126843657817353 0.225013021583481937 0.160000748632207451 0.385013770215689388
0.102876106194690592 0.225012755096440253 0.160001015119237089 0.385013770215677342
0.117625368731563817 0.225012450761155697 0.160001319454503382 0.385013770215659079
0.132374631268437043 0.225012109956059053 0.160001660259586703 0.385013770215645756
0.147123893805310269 0.225011734214831810 0.160002036000794406 0.385013770215626216
0.161873156342183494 0.225011325215932645 0.160002444999680027 0.385013770215612672
0.176622418879056720 0.225010884771136149 0.160002885444465531 0.385013770215601681
0.191371681415929945 0.225010414813184234 0.160003355402398573 0.385013770215582807
0.206120943952803198 0.225009917382713059 0.160003852832851540 0.385013770215564599
0.220870206489676424 0.225009394614416158 0.160004375601129567 0.385013770215545725
0.235619469026549649 0.225008848722693333 0.160004921492831187 0.385013770215524520
0.250368731563421876 0.225008281986787156 0.160005488228714104 0.385013770215501261
0.265117994100294019 0.225007696735617851 0.160006073479861816 0.385013770215479667
0.279867256637166217 0.225007095332308255 0.160006674883144989 0.385013770215453244
0.294616519174038416 0.225006480158670225 0.160007290056750656 0.385013770215420881
0.309365781710910615 0.225005853599656386 0.160007916615737295 0.385013770215393680
0.324115044247782758 0.225005218027929998 0.160008552187428876 0.385013770215358875
0.338864306784654956 0.225004575788717603 0.160009194426606632 0.385013770215324236
0.353613569321527155 0.225003929185006030 0.160009841030281236 0.385013770215287265
0.368362831858399298 0.225003280463238725 0.160010489752008572 0.385013770215247297
0.383112094395271496 0.225002631799618213 0.160011138415586396 0.385013770215204609
0.397861356932143695 0.225001985287112766 0.160011784928046491 0.385013770215159257
0.412610619469015893 0.225001342923282693 0.160012427291836040 0.385013770215118734
0.427359882005888037 0.225000706599010725 0.160013063616053774 0.385013770215064499
0.442109144542760235 0.225000078088292893 0.160013692126721369 0.385013770215014262
0.456858407079632434 0.224999459039018329 0.160014311175944141 0.385013770214962470
0.471607669616504577 0.224998850964995889 0.160014919249913790 0.385013770214909679
0.486356932153378829 0.224998255239150485 0.160015514975703682 0.385013770214854167
0.501106194690253082 0.224997673088003308 0.160016097126791518 0.385013770214794826
0.515855457227127334 0.224997105587461860 0.160016664627269406 0.385013770214731266
0.530604719764001698 0.224996553659935566 0.160017216554734637 0.385013770214670203
0.545353982300875950 0.224996018072794068 0.160017752141811187 0.385013770214605255
0.560103244837750203 0.224995499438178592 0.160018270776362381 0.385013770214540973
0.574852507374624455 0.224994998214134767 0.160018772000330101 0.385013770214464868
0.589601769911498819 0.224994514707082094 0.160019255507315439 0.385013770214397533
0.604351032448373071 0.224994049075487867 0.160019721138838389 0.385013770214326256
0.619100294985247324 0.224993601334834231 0.160020168879412422 0.385013770214246653
0.633849557522121576 0.224993171363697564 0.160020598850472706 0.385013770214170270
0.648598820058995940 0.224992758910900870 0.160021011303184246 0.385013770214085116
0.663348082595870192 0.224992363603715023 0.160021406610286493 0.385013770214001516
0.678097345132744445 0.224991984956896679 0.160021785257014465 0.385013770213911144
0.692846607669618697 0.224991622382598039 0.160022147831216738 0.385013770213814777
0.707595870206492950 0.224991275200945223 0.160022495012773686 0.385013770213718909
0.722345132743367313 0.224990942651180831 0.160022827562435993 0.385013770213616824
0.737094395280241566 0.224990623903322529 0.160023146310191045 0.385013770213513573
0.751843657817115818 0.224990318070111800 0.160023452143287642 0.385013770213399442
0.766592920353990070 0.224990024219247298 0.160023745994042232 0.385013770213289530
0.781342182890864434 0.224989741385633574 0.160024028827534387 0.385013770213167961
0.796091445427738686 0.224989468583678992 0.160024301629357074 0.385013770213036066
0.810840707964612939 0.224989204819420807 0.160024565393484919 0.385013770212905726
0.825589970501487191 0.224988949102340990 0.160024821110427956 0.385013770212768947
0.840339233038361444 0.224988700456869528 0.160025069755757643 0.385013770212627171
0.855088495575235807 0.224988457933349401 0.160025312279126669 0.385013770212476070
0.869837758112110060 0.224988220618421719 0.160025549593900029 0.385013770212321749
0.884587020648984312 0.224987987644742815 0.160025782567413510 0.385013770212156325
0.899336283185858565 0.224987758199900162 0.160026012012084745 0.385013770211984907
0.914085545722732928 0.224987531534514090 0.160026238677294735 0.385013770211808826
0.928834808259607181 0.224987306969389345 0.160026463242235628 0.385013770211624973
0.943584070796481433 0.224987083901726115 0.160026686309705568 0.385013770211431683
0.958333333333355686 0.224986861810317990 0.160026908400918294 0.385013770211236284
0.973082595870230049 0.224986640259656312 0.160027129951370806 0.385013770211027118
0.987831858407104302 0.224986418903044272 0.160027351307770793 0.385013770210815065
1.002581120943978554 0.224986197484547318 0.160027572726042039 0.385013770210589357
1.017330383480852918 0.224985975839913144 0.160027794370451504 0.385013770210364648
1.032079646017727059 0.224985753896396801 0.160028016313729038 0.385013770210125839
1.046828908554601423 0.224985531671544337 0.160028238538338696 0.385013770209883033
1.061578171091475564 0.224985309270955780 0.160028460938672901 0.385013770209628681
1.076327433628349928 0.224985086885065244 0.160028683324301979 0.385013770209367223
1.091076696165224291 0.224984864784987720 0.160028905424113826 0.385013770209101547
1.105825958702098433 0.224984643317474892 0.160029126891356094 0.385013770208830985
1.120575221238972796 0.224984422899107056 0.160029347309436104 0.385013770208543160
1.135324483775847160 0.224984204009699262 0.160029566198556628 0.385013770208255890
1.150073746312721301 0.224983987185037121 0.160029783022920119 0.385013770207957240
1.164823008849595665 0.224983773009071630 0.160029997198583851 0.385013770207655481
1.179572271386469806 0.224983562105552121 0.160030208101784949 0.385013770207337069
1.194321533923344170 0.224983355129298929 0.160030415077723059 0.385013770207021988
1.209070796460218533 0.224983152757081389 0.160030617449611084 0.385013770206692474
1.223820058997092675 0.224982955678331320 0.160030814528025200 0.385013770206356520
1.238569321533967038 0.224982764585644701 0.160031005620377087 0.385013770206021788
1.253318584070841180 0.224982580165226570 0.160031190040449051 0.385013770205675621
1.268067846607715543 0.224982403087396837 0.160031367117928619 0.385013770205325456
1.282817109144589907 0.224982233997165687 0.160031536207800057 0.385013770204965744
1.297566371681464048 0.224982073505025998 0.160031696699572373 0.385013770204598371
1.312315634218338412 0.224981922177995536 0.160031848026231244 0.385013770204226780
1.327064896755212775 0.224981780531025050 0.160031989672823477 0.385013770203848527
1.341814159292086917 0.224981649018811958 0.160032121184650766 0.385013770203462724
1.356563421828961280 0.224981528028096706 0.160032242174973000 0.385013770203069705
1.371312684365835421 0.224981417870520423 0.160032352332149047 0.385013770202669470
1.386061946902709785 0.224981318776081157 0.160032451426179195 0.385013770202260353
1.400811209439584148 0.224981230887236289 0.160032539314607508 0.385013770201843797
1.415560471976458290 0.224981154253721782 0.160032615947695522 0.385013770201417305
1.430309734513332653 0.224981088828124426 0.160032681372861668 0.385013770200986094
1.445058997050206795 0.224981034462192114 0.160032735738346282 0.385013770200538397
1.459808259587081158 0.224980990904026457 0.160032779296061967 0.385013770200088423
1.474557522123955522 0.224980957796026476 0.160032812403594099 0.385013770199620575
1.489306784660829663 0.224980934673760763 0.160032835525381584 0.385013770199142347
1.504056047197704027 0.224980920965666020 0.160032849232981222 0.385013770198647243
1.518805309734578390 0.224980915993611974 0.160032854204533836 0.385013770198145810
1.533554572271452532 0.224980918974366312 0.160032851223255196 0.385013770197621508
1.548303834808326895 0.224980929021926568 0.160032841175163809 0.385013770197090377
1.563053097345201037 0.224980945150681122 0.160032825045854588 0.385013770196535710
1.577802359882075400 0.224980966279460293 0.160032803916497768 0.385013770195958061
1.592551622418949764 0.224980991236378491 0.160032778958983102 0.385013770195361593
1.607300884955823905 0.224981018764480928 0.160032751430261272 0.385013770194742200
1.622050147492698269 0.224981047528150513 0.160032722665950922 0.385013770194101435
1.636799410029572410 0.224981076120246148 0.160032694073181270 0.385013770193427418
1.651548672566446774 0.224981103069921334 0.160032667122808753 0.385013770192730087
1.666297935103321137 0.224981126851064889 0.160032643340935449 0.385013770192000337
1.681047197640195279 0.224981145891341716 0.160032624299896453 0.385013770191238169
1.695796460177069642 0.224981158581728041 0.160032611608713876 0.385013770190441917
1.710545722713943784 0.224981163286533420 0.160032606903075053 0.385013770189608473
1.725294985250818147 0.224981158353788929 0.160032611834943245 0.385013770188732174
1.740044247787692511 0.224981142125979777 0.160032628061833132 0.385013770187812909
1.754793510324566652 0.224981112951008783 0.160032657235840120 0.385013770186848903
1.769542772861441016 0.224981069193336825 0.160032700992497889 0.385013770185834714
1.784292035398315379 0.224981009245225239 0.160032760939547103 0.385013770184772341
1.799041297935189521 0.224980931537968165 0.160032838645686903 0.385013770183655069
1.813790560472063884 0.224980834553076908 0.160032935629405043 0.385013770182481951
1.828539823008938026 0.224980716833294903 0.160033053347948928 0.385013770181243831
1.843289085545812389 0.224980576993397074 0.160033193186543687 0.385013770179940762
1.858038348082686753 0.224980413730654472 0.160033356447919828 0.385013770178574299
1.872787610619560894 0.224980225834901459 0.160033544342234990 0.385013770177136450
1.887536873156435036 0.224980012198137985 0.160033757977485119 0.385013770175623105
1.902286135693309399 0.224979771823577424 0.160033998350452289 0.385013770174029712
1.917035398230183540 0.224979503834061206 0.160034266338297065 0.385013770172358272
1.931784660767057904 0.224979207479780841 0.160034562690830329 0.385013770170611169
1.946533923303932045 0.224978882145225795 0.160034888023540572 0.385013770168766367
1.961283185840806409 0.224978527355357033 0.160035242811478268 0.385013770166835301
1.976032448377680772 0.224978142780844714 0.160035627383967038 0.385013770164811753
1.990781710914554914 0.224977728242414937 0.160036041920270961 0.385013770162685898
2.005530973451429055 0.224977283714225346 0.160036486446240550 0.385013770160465896
2.020280235988303641 0.224976809326227961 0.160036960831911074 0.385013770158139035
2.035029498525177782 0.224976305365506057 0.160037464790200867 0.385013770155706925
2.049778761062051924 0.224975772276546221 0.160037997876621790 0.385013770153168011
2.064528023598926509 0.224975210660453007 0.160038559490063348 0.385013770150516355
2.079277286135800651 0.224974621273064279 0.160039148874686232 0.385013770147750511
2.094026548672674792 0.224974005022021750 0.160039765122848177 0.385013770144869927
2.108775811209549378 0.224973362962725770 0.160040407179142391 0.385013770141868161
2.123525073746423519 0.224972696293294278 0.160041073845446774 0.385013770138741052
2.138274336283297661 0.224972006348444636 0.160041763787050623 0.385013770135495259
2.153023598820171802 0.224971294592392290 0.160042475539729778 0.385013770132122068
2.167772861357046388 0.224970562610801700 0.160043207517823333 0.385013770128625032
2.182522123893920529 0.224969812101787126 0.160043958023203592 0.385013770124990717
2.197271386430794671 0.224969044866109885 0.160044725255123893 0.385013770121233778
2.212020648967669256 0.224968262796488544 0.160045507320849295 0.385013770117337839
2.226769911504543398 0.224967467866244886 0.160046302247064842 0.385013770113309728
2.241519174041417539 0.224966662117215999 0.160047107991931725 0.385013770109147724
2.256268436578292125 0.224965847647110612 0.160047922457745767 0.385013770104856379
2.271017699115166266 0.224965026596298051 0.160048743504117214 0.385013770100415265
2.285766961652040408 0.224964201134235986 0.160049568961606936 0.385013770095842922
2.300516224188914993 0.224963373445442621 0.160050396645690401 0.385013770091133023
2.315265486725789135 0.224962545715289203 0.160051224370992035 0.385013770086281237
2.330014749262663276 0.224961720115585073 0.160052049965708709 0.385013770081293782
2.344764011799537418 0.224960898790068420 0.160052871286087028 0.385013770076155448
2.359513274336412003 0.224960083839954667 0.160053686230928000 0.385013770070882666
2.374262536873286145 0.224959277309526473 0.160054492755933919 0.385013770065460392
2.389011799410160286 0.224958481171985636 0.160055288887912817 0.385013770059898452
2.403761061947034872 0.224957697315551375 0.160056072738632538 0.385013770054183913
2.418510324483909013 0.224956927529982531 0.160056842518350062 0.385013770048332593
2.433259587020783155 0.224956173493521178 0.160057596548801778 0.385013770042322956
2.448008849557657740 0.224955436760464700 0.160058333275704012 0.385013770036168712
2.462758112094531882 0.224954718749329680 0.160059051280536574 0.385013770029866254
2.477507374631406023 0.224954020731755633 0.160059749291646458 0.385013770023402091
2.492256637168280609 0.224953343822258095 0.160060426194524180 0.385013770016782275
2.507005899705154750 0.224952688968782039 0.160061081041215886 0.385013770009997924
2.521755162242028891 0.224952056944292295 0.160061713058762184 0.385013770003054479
2.536504424778903033 0.224951448339296506 0.160062321656644441 0.385013769995940947
2.551253687315777618 0.224950863555492347 0.160062906433166202 0.385013769988658550
2.566002949852651760 0.224950302800503654 0.160063467180692809 0.385013769981196463
2.580752212389525901 0.224949766083820057 0.160064003889733575 0.385013769973553632
2.595501474926400487 0.224949253213902856 0.160064516751811603 0.385013769965714459
2.610250737463274628 0.224948763796588486 0.160065006161100948 0.385013769957689433
2.625000000000148770 0.224948297234660505 0.160065472714796292 0.385013769949456797
2.639749262537023355 0.224947852728824338 0.160065917212183939 0.385013769941008277
2.654498525073897497 0.224947429279900912 0.160066340652440298 0.385013769932341210
2.669247787610771638 0.224947025692324248 0.160066744231118968 0.385013769923443216
2.683997050147646224 0.224946640578947588 0.160067129335355662 0.385013769914303250
2.698746312684520365 0.224946272367110567 0.160067497537805470 0.385013769904916037
2.713495575221394507 0.224945919305971492 0.160067850589285160 0.385013769895256652
2.728244837758268648 0.224945579475053226 0.160068190410270816 0.385013769885324042
2.742994100295143234 0.224945250793967794 0.160068519081125155 0.385013769875092948
2.757743362832017375 0.224944931033295048 0.160068838831263216 0.385013769864558264
2.772492625368891517 0.224944617826520227 0.160069152027184386 0.385013769853704613
2.787241887905766102 0.224944308682973770 0.160069461159533244 0.385013769842507014
2.801991150442640244 0.224944001001772642 0.160069768829181946 0.385013769830954589
2.816740412979514385 0.224943692086549074 0.160070077732472615 0.385013769819021690
2.831489675516388971 0.224943379161013368 0.160070390645689287 0.385013769806702655
2.846238938053263112 0.224943059385156796 0.160070710408805272 0.385013769793962068
2.860988200590137254 0.224942729872075392 0.160071039908709439 0.385013769780784831
2.875737463127011839 0.224942387705260427 0.160071382061894973 0.385013769767155400
2.890486725663885981 0.224942029956218648 0.160071739796821155 0.385013769753039803
2.905235988200760122 0.224941653702423555 0.160072116036004658 0.385013769738428213
2.919985250737634264 0.224941256045319810 0.160072513677963685 0.385013769723283494
2.934734513274508849 0.224940834128401906 0.160072935579186698 0.385013769707588605
2.949483775811382991 0.224940385155171146 0.160073384536145530 0.385013769691316676
2.964233038348257132 0.224939906406845358 0.160073863267596206 0.385013769674441564
2.978982300885131718 0.224939395259732750 0.160074374397203040 0.385013769656935789
2.993731563422005859 0.224938849202135138 0.160074920436636958 0.385013769638772096
3.008480825958880001 0.224938265850652436 0.160075503769274013 0.385013769619926449
3.023230088495754586 0.224937642965764933 0.160076126634607213 0.385013769600372147
3.037979351032628728 0.224936978466606569 0.160076791113472811 0.385013769580079379
3.052728613569502869 0.224936270444802855 0.160077499114212374 0.385013769559015229
3.067477876106377455 0.224935517177274308 0.160078252359880518 0.385013769537154826
3.082227138643251596 0.224934717137908163 0.160079052376576686 0.385013769514484849
3.096976401180125738 0.224933869007986759 0.160079900482963194 0.385013769490949953
3.111725663716999879 0.224932971685388422 0.160080797781157608 0.385013769466546030
3.126474926253874465 0.224932024292310795 0.160081745148920873 0.385013769441231668
3.141224188790748606 0.224931026181656807 0.160082743233331631 0.385013769414988438
3.155973451327622747 0.224929976941863202 0.160083792445926548 0.385013769387789750
3.170722713864497333 0.224928876400254357 0.160084892959350383 0.385013769359604741
3.185471976401371474 0.224927724624785635 0.160086044705627289 0.385013769330412925
3.200221238938245616 0.224926521924237621 0.160087247375943098 0.385013769300180719
3.214970501475120201 0.224925268846823789 0.160088500422075064 0.385013769268898853
3.229719764011994343 0.224923966177154183 0.160089803059379227 0.385013769236533410
3.244469026548868484 0.224922614931695075 0.160091154271372882 0.385013769203067957
3.259218289085743070 0.224921216352623160 0.160092552815861350 0.385013769168484510
3.273967551622617211 0.224919771900160659 0.160093997232587604 0.385013769132748263
3.288716814159491353 0.224918283243477402 0.160095485852384312 0.385013769095861713
3.303466076696365494 0.224916752250105045 0.160097016807686010 0.385013769057791055
3.318215339233240080 0.224915180974056633 0.160098588044470275 0.385013769018526908
3.332964601770114221 0.224913571642629678 0.160100197335425382 0.385013768978055060
3.347713864306988363 0.224911926641996857 0.160101842294360724 0.385013768936357581
3.362463126843862948 0.224910248501724586 0.160103520391694398 0.385013768893418984
3.377212389380737090 0.224908539878246300 0.160105228970988861 0.385013768849235161
3.391961651917611231 0.224906803537424066 0.160106965266361451 0.385013768803785517
3.406710914454485817 0.224905042336332212 0.160108726420739728 0.385013768757071939
3.421460176991359958 0.224903259204320860 0.160110509504755139 0.385013768709075999
3.436209439528234100 0.224901457123550419 0.160112311536244445 0.385013768659794864
3.450958702065108685 0.224899639109046562 0.160114129500176977 0.385013768609223539
3.465707964601982827 0.224897808188454423 0.160115960368894944 0.385013768557349367
3.480457227138856968 0.224895967381587597 0.160117801122591802 0.385013768504179399
3.495206489675731110 0.224894119679918486 0.160119648769784545 0.385013768449703031
3.509955752212605695 0.224892268026128994 0.160121500367784220 0.385013768393913214
3.524705014749479837 0.224890415293846624 0.160123353042966710 0.385013768336813333
3.539454277286353978 0.224888564267714863 0.160125204010675093 0.385013768278389956
3.554203539823228564 0.224886717623875604 0.160127050594765813 0.385013768218641417
3.568952802360102705 0.224884877911064235 0.160128890246512140 0.385013768157576375
3.583702064896976847 0.224883047532315333 0.160130720562853462 0.385013768095168796
3.598451327433851432 0.224881228727567051 0.160132539303853905 0.385013768031420955
3.613200589970725574 0.224879423557087676 0.160134344409239182 0.385013767966326859
3.627949852507599715 0.224877633885968625 0.160136134013899173 0.385013767899867798
3.642699115044474301 0.224875861369750435 0.160137906462296392 0.385013767832046827
3.657448377581348442 0.224874107441196930 0.160139660321640981 0.385013767762837911
3.672197640118222584 0.224872373298460992 0.160141394393776393 0.385013767692237385
3.686946902655096725 0.224870659894565061 0.160143107725645994 0.385013767620211056
3.701696165191971311 0.224868967928386010 0.160144799618363698 0.385013767546749708
3.716445427728845452 0.224867297837131497 0.160146469634695143 0.385013767471826640
3.731194690265719593 0.224865649790434691 0.160148117604973911 0.385013767395408602
3.745943952802594179 0.224864023686049880 0.160149743631424396 0.385013767317474276
3.760693215339468320 0.224862419147234677 0.160151348090748907 0.385013767237983584
3.775442477876342018 0.224860835521825869 0.160152931635074297 0.385013767156900166
3.790191740413216603 0.224859271883058320 0.160154495191118351 0.385013767074176672
3.804941002950090745 0.224857727032083149 0.160156039957693369 0.385013766989776518
3.819690265486964886 0.224856199502231430 0.160157567401402884 0.385013766903634314
3.834439528023839472 0.224854687565007899 0.160159079250696862 0.385013766815704761
3.849188790560713613 0.224853189237773310 0.160160577488151823 0.385013766725925133
3.863938053097587755 0.224851702293074246 0.160162064341155402 0.385013766634229648
3.878687315634461896 0.224850224269622645 0.160163542270924553 0.385013766540547198
3.893436578171336482 0.224848752484821612 0.160165013959988889 0.385013766444810501
3.908185840708210623 0.224847284048786428 0.160166482298152474 0.385013766346938902
3.922935103245084765 0.224845815879807565 0.160167950367034628 0.385013766246842193
3.937684365781959350 0.224844344721142259 0.160169421423297792 0.385013766144440051
3.952433628318833492 0.224842867159028043 0.160170898880615614 0.385013766039643657
3.967182890855707633 0.224841379641843891 0.160172386290506313 0.385013765932350205
3.981932153392582219 0.224839878500305068 0.160173887322145880 0.385013765822450948
3.996681415929456360 0.224838359968532908 0.160175405741326937 0.385013765709859845
4.011430678466330946 0.224836820205873672 0.160176945388581765 0.385013765594455437
4.026179941003205087 0.224835255319381977 0.160178510156750109 0.385013765476132086
4.040929203540079229 0.224833661386747652 0.160180103968029064 0.385013765354776716
4.055678466076953370 0.224832034479576282 0.160181730750683482 0.385013765230259764
4.070427728613827512 0.224830370686851272 0.160183394415619379 0.385013765102470651
4.085176991150701653 0.224828666138391559 0.160185098832890699 0.385013764971282257
4.099926253687576683 0.224826917028207396 0.160186847808359567 0.385013764836566963
4.114675516224450824 0.224825119637550364 0.160188645060649892 0.385013764698200256
4.129424778761324966 0.224823270357485283 0.160190494198563238 0.385013764556048521
4.144174041298199107 0.224821365710908994 0.160192398699072480 0.385013764409981474
4.158923303835073249 0.224819402373755722 0.160194361886110664 0.385013764259866387
4.173672566371947390 0.224817377195317358 0.160196386910245236 0.385013764105562595
4.188421828908821531 0.224815287217520476 0.160198476729426109 0.385013763946946586
4.203171091445696561 0.224813129692970320 0.160200634090910982 0.385013763783881302
4.217920353982570703 0.224810902101725774 0.160202861514504635 0.385013763616230409
4.232669616519444844 0.224808602166588600 0.160205161277277519 0.385013763443866119
4.247418879056318985 0.224806227866870045 0.160207535399780943 0.385013763266650988
4.262168141593193127 0.224803777450483133 0.160209985633970597 0.385013763084453731
4.276917404130067268 0.224801249444301326 0.160212513452843180 0.385013762897144507
4.291666666666942298 0.224798642662692838 0.160215120041901915 0.385013762704594753
4.306415929203816439 0.224795956214170312 0.160217806292511089 0.385013762506681401
4.321165191740690581 0.224793189506108188 0.160220572797178024 0.385013762303286211
4.335914454277564722 0.224790342247448760 0.160223419846823312 0.385013762094272072
4.350663716814438864 0.224787414449491990 0.160226347430051624 0.385013761879543615
4.365412979351313005 0.224784406424554106 0.160229355234416337 0.385013761658970444
4.380162241888187147 0.224781318782735801 0.160232442649713674 0.385013761432449475
4.394911504425062176 0.224778152426638012 0.160235608773240945 0.385013761199878957
4.409660766961936318 0.224774908544113694 0.160238852417043554 0.385013760961157248
4.424410029498810459 0.224771588599133376 0.160242172117041393 0.385013760716174769
4.439159292035684601 0.224768194320813602 0.160245566144040646 0.385013760464854249
4.453908554572558742 0.224764727690587252 0.160249032516509460 0.385013760207096711
4.468657817109432884 0.224761190927754567 0.160252569015077589 0.385013759942832157
4.483407079646307913 0.224757586473354309 0.160256173198620622 0.385013759671974931
4.498156342183182055 0.224753916972577045 0.160259842421880655 0.385013759394457700
4.512905604720056196 0.224750185255766816 0.160263573854452307 0.385013759110219123
4.527654867256930338 0.224746394318133369 0.160267364501057830 0.385013758819191199
4.542404129793804479 0.224742547298361905 0.160271211222960897 0.385013758521322802
4.557153392330678621 0.224738647456189766 0.160275110760375650 0.385013758216565416
4.571902654867552762 0.224734698149137296 0.160279059755740944 0.385013757904878240
4.586651917404427792 0.224730702808509902 0.160283054777708073 0.385013757586217975
4.601401179941301933 0.224726664914867452 0.160287092345680920 0.385013757260548373
4.616150442478176075 0.224722587973067961 0.160291168954777824 0.385013756927845785
4.630899705015050216 0.224718475487089647 0.160295281100995030 0.385013756588084677
4.645648967551924358 0.224714330934724288 0.160299425306517945 0.385013756241242233
4.660398230088798499 0.224710157742404854 0.160303598144894283 0.385013755887299136
4.675147492625673529 0.224705959260212446 0.160307796266023067 0.385013755526235513
4.689896755162547670 0.224701738737313000 0.160312016420729481 0.385013755158042481
4.704646017699421812 0.224697499297905862 0.160316255484789533 0.385013754782695394
4.719395280236295953 0.224693243917913926 0.160320510482278328 0.385013754400192254
4.734144542773170095 0.224688975402475177 0.160324778608037677 0.385013754010512854
4.748893805310044236 0.224684696364443048 0.160329057249191609 0.385013753613634657
4.763643067846918377 0.224680409204043918 0.160333344005508083 0.385013753209552001
4.778392330383793407 0.224676116089714967 0.160337636708506953 0.385013752798221920
4.793141592920667549 0.224671818940423318 0.160341933439199558 0.385013752379622876
4.807890855457541690 0.224667519409403660 0.160346232544312128 0.385013751953715788
4.822640117994415832 0.224663218869540632 0.160350532650915506 0.385013751520456138
4.837389380531289973 0.224658918400453878 0.160354832679334647 0.385013751079788524
4.852138643068164114 0.224654618777346021 0.160359131854296982 0.385013750631643004
4.866887905605039144 0.224650320461786374 0.160363429714161593 0.385013750175947966
4.881637168141913286 0.224646023594367750 0.160367726118236853 0.385013749712604603
4.896386430678787427 0.224641727989396911 0.160372021252115970 0.385013749241512881
4.911135693215661568 0.224637433131611303 0.160376315630935490 0.385013748762546792
4.925884955752535710 0.224633138174997166 0.160380610100577609 0.385013748275574774
4.940634218289409851 0.224628841943636193 0.160384905836797376 0.385013747780433568
4.955383480826283993 0.224624542934729915 0.160389204342219843 0.385013747276949758
4.970132743363159022 0.224620239323652771 0.160393507441272398 0.385013746764925169
4.984882005900033164 0.224615928971141160 0.160397817273029125 0.385013746244170285
4.999631268436907305 0.224611609432432302 0.160402136282011609 0.385013745714443911
5.014380530973781447 0.224607277968520924 0.160406467206997305 0.385013745175518229
5.029129793510655588 0.224602931559195279 0.160410813067918739 0.385013744627114018
5.043879056047529730 0.224598566918110226 0.160415177150848381 0.385013744068958608
5.058628318584404759 0.224594180509486291 0.160419562991273440 0.385013743500759731
5.073377581121278901 0.224589768566560571 0.160423974355628246 0.385013742922188817
5.088126843658153042 0.224585327111612915 0.160428415221302828 0.385013742332915743
5.102876106195027184 0.224580851977404100 0.160432889755184632 0.385013741732588732
5.117625368731901325 0.224576338829940853 0.160437402290889014 0.385013741120829867
5.132374631268775467 0.224571783192445529 0.160441957304809535 0.385013740497255064
5.147123893805649608 0.224567180470298056 0.160446559391152654 0.385013739861450710
5.161873156342524638 0.224562525976892274 0.160451213236105311 0.385013739212997586
5.176622418879398779 0.224557814960151259 0.160455923591301786 0.385013738551453044
5.191371681416272921 0.224553042629591471 0.160460695246765039 0.385013737876356510
5.206120943953147062 0.224548204183739802 0.160465533003504718 0.385013737187244520
5.220870206490021204 0.224543294837686785 0.160470441645938849 0.385013736483625635
5.235619469026895345 0.224538309850669721 0.160475425914329367 0.385013735764999088
5.250368731563770375 0.224533244553427519 0.160480490477436150 0.385013735030863669
5.265117994100644516 0.224528094375166881 0.160485639905533189 0.385013734280700071
5.279867256637518658 0.224522854870013194 0.160490878643978735 0.385013733513991929
5.294616519174392799 0.224517521742620019 0.160496210987572219 0.385013732730192237
5.309365781711266941 0.224512090872972692 0.160501641055802446 0.385013731928775138
5.324115044248141082 0.224506558340025503 0.160507172769180390 0.385013731109205892
5.338864306785015224 0.224500920444105273 0.160512809826837494 0.385013730270942767
5.353613569321890253 0.224495173727922992 0.160518555685530306 0.385013729413453298
5.368362831858764395 0.224489314996016598 0.160524413540175659 0.385013728536192257
5.383112094395638536 0.224483341332533448 0.160530386306105499 0.385013727638638947
5.397861356932512678 0.224477250117174010 0.160536476603087452 0.385013726720261462
5.412610619469386819 0.224471039039239151 0.160542686741300122 0.385013725780539273
5.427359882006260960 0.224464706109671785 0.160549018709301217 0.385013724818973002
5.442109144543135990 0.224458249670947046 0.160555474164095907 0.385013723835042954
5.456858407080010132 0.224451668404888366 0.160562054423383033 0.385013722828271399
5.471607669616884273 0.224444961338161941 0.160568760460015447 0.385013721798177389
5.486356932153758414 0.224438127845586366 0.160575592898713260 0.385013720744299626
5.501106194690632556 0.224431167651109570 0.160582552015084118 0.385013719666193688
5.515855457227506697 0.224424080826533839 0.160589637736901963 0.385013718563435803
5.530604719764380839 0.224416867787921609 0.160596849647694356 0.385013717435615965
5.545353982301255868 0.224409529289761434 0.160604186992588049 0.385013716282349483
5.560103244838130010 0.224402066416910961 0.160611648686369901 0.385013715103280862
5.574852507375004151 0.224394480574350186 0.160619233323718302 0.385013713898068488
5.589601769911878293 0.224386773474851087 0.160626939191558293 0.385013712666409380
5.604351032448752434 0.224378947124616202 0.160634764283401676 0.385013711408017878
5.619100294985626576 0.224371003806983355 0.160642706315649891 0.385013710122633246
5.633849557522501605 0.224362946064325997 0.160650762745705333 0.385013708810031330
5.648598820059375747 0.224354776678232087 0.160658930791777760 0.385013707470009847
5.663348082596249888 0.224346498648120951 0.160667207454281979 0.385013706102402931
5.678097345133124030 0.224338115168422669 0.160675589538639751 0.385013704707062421
5.692846607669998171 0.224329629604472752 0.160684073679390166 0.385013703283862918
5.707595870206872313 0.224321045467271885 0.160692656365447384 0.385013701832719268
5.722345132743746454 0.224312366387309670 0.160701333966268511 0.385013700353578181
5.737094395280621484 0.224303596087575802 0.160710102758848644 0.385013698846424446
5.751843657817495625 0.224294738355913348 0.160718958955329783 0.385013697311243130
5.766592920354369767 0.224285797016982258 0.160727898731064966 0.385013695748047224
5.781342182891243908 0.224276775903923781 0.160736918252942590 0.385013694156866371
5.796091445428118050 0.224267678829943112 0.160746013707801533 0.385013692537744645
5.810840707964992191 0.224258509560000902 0.160755181330743596 0.385013690890744498
5.825589970501867221 0.224249271782758747 0.160764417433175683 0.385013689215934429
5.840339233038741362 0.224239969082997731 0.160773718430399143 0.385013687513396874
5.855088495575615504 0.224230604914652715 0.160783080868557554 0.385013685783210269
5.869837758112489645 0.224221182574679184 0.160792501450790465 0.385013684025469649
5.884587020649363787 0.224211705177840087 0.160801977062405482 0.385013682240245569
5.899336283186237928 0.224202175632702422 0.160811504794929200 0.385013680427631622
5.914085545723112070 0.224192596618856599 0.160821081968839430 0.385013678587696029
5.928834808259987099 0.224182970565619977 0.160830706154880321 0.385013676720500297
5.943584070796861241 0.224173299632306172 0.160840375193778556 0.385013674826084729
5.958333333333735382 0.224163585690205780 0.160850087214263415 0.385013672904469195
5.973082595870609524 0.224153830306393437 0.160859840649237890 0.385013670955631326
5.987831858407483665 0.224144034729478109 0.160869634250031396 0.385013668979509505


==> mkhp2yf2t.csv <==
0.000000000000000000 0.225013303620702071 0.039999999999999342 0.265013303620701413
0.005952380952380953 0.225013300984706455 0.040000000864393093 0.265013301849099547
0.017857142857142860 0.225013290442686781 0.040000007782767161 0.265013298225453942
0.029761904761904767 0.225013272941811504 0.040000021621478088 0.265013294563289592
0.041666666666666664 0.225013248496705259 0.040000042379827322 0.265013290876532581
0.053571428571428568 0.225013217106130564 0.040000070057162579 0.265013287163293143
0.065476190476190466 0.225013178767644068 0.040000104652892582 0.265013283420536649
0.077380952380952370 0.225013133478934063 0.040000146166539324 0.265013279645473387
0.089285714285714274 0.225013081238300855 0.040000194597877209 0.265013275836178064
0.101190476190476178 0.225013022043657612 0.040000249947119954 0.265013271990777566
0.113095238095238068 0.225012955893286265 0.040000312215138750 0.265013268108425015
0.125000000000000000 0.225012882784438206 0.040000381403715313 0.265013264188153519
0.136904761904761918 0.225012802713531995 0.040000457515822957 0.265013260229354952
0.148809523809523864 0.225012715675833308 0.040000540555946706 0.265013256231780014
0.160714285714285782 0.225012621665138551 0.040000630530431153 0.265013252195569704
0.172619047619047700 0.225012520673099875 0.040000727447862955 0.265013248120962830
0.184523809523809645 0.225012412688594121 0.040000831319485564 0.265013244008079685
0.196428571428571563 0.225012297697362362 0.040000942159649555 0.265013239857011917
0.208333333333333481 0.225012175681866877 0.040001059986295662 0.265013235668162539
0.220238095238095427 0.225012046620304246 0.040001184821471386 0.265013231441775632
0.232142857142857345 0.225011910486334121 0.040001316691882005 0.265013227178216126
0.244047619047619235 0.225011767248412098 0.040001455629477323 0.265013222877889421
0.255952380952381153 0.225011616869098929 0.040001601672071008 0.265013218541169937
0.267857142857143127 0.225011459304378075 0.040001754864000011 0.265013214168378086
0.279761904761905045 0.225011294502675235 0.040001915256814097 0.265013209759489332
0.291666666666666963 0.225011122404465247 0.040002082910004455 0.265013205314469702
0.303571428571428881 0.225010942941321540 0.040002257891769172 0.265013200833090712
0.315476190476190799 0.225010756035157938 0.040002440279815005 0.265013196314972943
0.327380952380952717 0.225010561597218328 0.040002630162197517 0.265013191759415845
0.339285714285714690 0.225010359527280823 0.040002827638197958 0.265013187165478781
0.351190476190476608 0.225010149712501217 0.040003032819238338 0.265013182531739555
0.363095238095238526 0.225009932026775078 0.040003245829836193 0.265013177856611271
0.375000000000000444 0.225009706329611842 0.040003466808598259 0.265013173138210101
0.386904761904762362 0.225009472464975407 0.040003695909252485 0.265013168374227892
0.398809523809524280 0.225009230260011184 0.040003933301706707 0.265013163561717890
0.410714285714286254 0.225008979524045499 0.040004179173170368 0.265013158697215867
0.422619047619048172 0.225008720047355948 0.040004433729302735 0.265013153776658683
0.434523809523810089 0.225008451599688047 0.040004697195427014 0.265013148795115061
0.446428571428572007 0.225008173929577671 0.040004969817757641 0.265013143747335311
0.458333333333333925 0.225007886762567111 0.040005251864675018 0.265013138627242129
0.470238095238095843 0.225007589800220398 0.040005543628050033 0.265013133428270431
0.482142857142857706 0.225007282718396789 0.040005845424596148 0.265013128142992938
0.494047619047619513 0.225006965165648998 0.040006157597285263 0.265013122762934261
0.505952380952381375 0.225006636762228540 0.040006480516802001 0.265013117279030541
0.517857142857143127 0.225006297098249042 0.040006814582989048 0.265013111681238089
0.529761904761904989 0.225005945732142915 0.040007160226440935 0.265013105958583850
0.541666666666666852 0.225005582189015146 0.040007517910089357 0.265013100099104504
0.553571428571428603 0.225005205958802273 0.040007888130796337 0.265013094089598611
0.565476190476190466 0.225004816494534604 0.040008271421025837 0.265013087915560441
0.577380952380952217 0.225004413210666027 0.040008668350510340 0.265013081561176367
0.589285714285714080 0.225003995481554669 0.040009079528129682 0.265013075009684351
0.601190476190475942 0.225003562638982912 0.040009505603608664 0.265013068242591576
0.613095238095237693 0.225003113970571017 0.040009947269454255 0.265013061240025272
0.624999999999999556 0.225002648717785553 0.040010405262835252 0.265013053980620805
0.636904761904761418 0.225002166073805715 0.040010880367434193 0.265013046441239908
0.648809523809523170 0.225001665181805727 0.040011373415510670 0.265013038597316397
0.660714285714285032 0.225001145132401520 0.040011885289947952 0.265013030422349471
0.672619047619046895 0.225000604961321959 0.040012416926025030 0.265013021887346989
0.684523809523808646 0.225000043647612141 0.040012969313886676 0.265013012961498817
0.696428571428570509 0.224999460110967331 0.040013543500793392 0.265013003611760722
0.708333333333332260 0.224998853209471383 0.040014140593200520 0.265012993802671903
0.720238095238094123 0.224998221737096327 0.040014761759012640 0.265012983496108967
0.732142857142855985 0.224997564420709784 0.040015408229824356 0.265012972650534140
0.744047619047617736 0.224996879917472775 0.040016081303222178 0.265012961220694954
0.755952380952379599 0.224996166813394766 0.040016782345380947 0.265012949158775712
0.767857142857141461 0.224995423619835544 0.040017512793387611 0.265012936413223155
0.779761904761903213 0.224994648770664329 0.040018274157713529 0.265012922928377859
0.791666666666665075 0.224993840619374469 0.040019068024704091 0.265012908644078560
0.803571428571426938 0.224992997436103931 0.040019896058351184 0.265012893494455115
0.815476190476188689 0.224992117404665709 0.040020760004204098 0.265012877408869807
0.827380952380950552 0.224991198619161115 0.040021661691889920 0.265012860311051035
0.839285714285712414 0.224990239080671700 0.040022603037470933 0.265012842118142633
0.851190476190474166 0.224989236694573574 0.040023586046202181 0.265012822740775755
0.863095238095236028 0.224988189267227301 0.040024612815423743 0.265012802082651044
0.874999999999997780 0.224987094502305474 0.040025685537359412 0.265012780039664886
0.886904761904759642 0.224985949997291546 0.040026806502020784 0.265012756499312330
0.898809523809521504 0.224984753239621166 0.040027978100030753 0.265012731339651919
0.910714285714283256 0.224983501602935121 0.040029202825455079 0.265012704428390200
0.000000000000000000 0.225013770215811398 0.039999999999972474 0.265013770215783873
0.000000000000000000 0.225013770215811398 0.039999999999972474 0.265013770215783873
0.014380530973451334 0.225013765162990403 0.040000005052644200 0.265013770215634603
0.029129793510324433 0.225013749483326336 0.040000020732129743 0.265013770215456079
0.043879056047197662 0.225013723173430380 0.040000047041854891 0.265013770215285271
0.058628318584070895 0.225013686232980736 0.040000083982135892 0.265013770215116629
0.073377581120944127 0.225013638661137022 0.040000131553807022 0.265013770214944044
0.088126843657817353 0.225013580456159157 0.040000189758616078 0.265013770214775235
0.102876106194690592 0.225013511614870043 0.040000258599736938 0.265013770214606981
0.117625368731563817 0.225013432132045804 0.040000338082393477 0.265013770214439282
0.132374631268437043 0.225013341999673822 0.040000428214599260 0.265013770214273081
0.147123893805310269 0.225013241206082015 0.040000529008024865 0.265013770214106881
0.161873156342183494 0.225013129734963291 0.040000640478972838 0.265013770213936128
0.176622418879056720 0.225013007564288603 0.040000762649478272 0.265013770213766875
0.191371681415929945 0.225012874665061008 0.040000895548534005 0.265013770213595012
0.206120943952803198 0.225012730999986754 0.040001039213433176 0.265013770213419930
0.220870206489676424 0.225012576521995411 0.040001193691247716 0.265013770213243127
0.235619469026549649 0.225012411172646032 0.040001359040420348 0.265013770213066380
0.250368731563421876 0.225012234880382300 0.040001535332501781 0.265013770212884081
0.265117994100294019 0.225012047558692529 0.040001722654004090 0.265013770212696620
0.279867256637166217 0.225011849104110595 0.040001921108402227 0.265013770212512823
0.294616519174038416 0.225011639394063656 0.040002130818256931 0.265013770212320587
0.309365781710910615 0.225011418284638914 0.040002351927487773 0.265013770212126687
0.324115044247782758 0.225011185608157305 0.040002584603774927 0.265013770211932231
0.338864306784654956 0.225010941170624507 0.040002829041104443 0.265013770211728950
0.353613569321527155 0.225010684749062218 0.040003085462464394 0.265013770211526611
0.368362831858399298 0.225010416088652437 0.040003354122670670 0.265013770211323108
0.383112094395271496 0.225010134899759073 0.040003635311352870 0.265013770211111943
0.397861356932143695 0.225009840854824256 0.040003929356077189 0.265013770210901445
0.412610619469015893 0.225009533585064120 0.040004236625621609 0.265013770210685728
0.427359882005888037 0.225009212677067083 0.040004557533401930 0.265013770210469013
0.442109144542760235 0.225008877669204826 0.040004892541044251 0.265013770210249078
0.456858407079632434 0.225008528047916212 0.040005242162110877 0.265013770210027089
0.471607669616504577 0.225008163243820170 0.040005606965978213 0.265013770209798383
0.486356932153378829 0.225007782627702546 0.040005987581868185 0.265013770209570731
0.501106194690253082 0.225007385506309388 0.040006384703026809 0.265013770209336197
0.515855457227127334 0.225006971118044879 0.040006799091061446 0.265013770209106325
0.530604719764001698 0.225006538628433672 0.040007231580432623 0.265013770208866295
0.545353982300875950 0.225006087125531024 0.040007683083091911 0.265013770208622934
0.560103244837750203 0.225005615615102128 0.040008154593275780 0.265013770208377908
0.574852507374624455 0.225005123015665776 0.040008647192463664 0.265013770208129440
0.589601769911498819 0.225004608153407004 0.040009162054472747 0.265013770207879751
0.604351032448373071 0.225004069756904401 0.040009700450717334 0.265013770207621735
0.619100294985247324 0.225003506451733060 0.040010263755624553 0.265013770207357613
0.633849557522121576 0.225002916754899474 0.040010853452195017 0.265013770207094490
0.648598820058995940 0.225002299069093581 0.040011471137728849 0.265013770206822430
0.663348082595870192 0.225001651676844133 0.040012118529699908 0.265013770206544041
0.678097345132744445 0.225000972734464649 0.040012797471795786 0.265013770206260435
0.692846607669618697 0.225000260265864255 0.040013509940109077 0.265013770205973331
0.707595870206492950 0.224999512156185050 0.040014258049493129 0.265013770205678179
0.722345132743367313 0.224998726145300143 0.040015044060075333 0.265013770205375476
0.737094395280241566 0.224997899821119257 0.040015870383944524 0.265013770205063781
0.751843657817115818 0.224997030612747173 0.040016739591997030 0.265013770204744203
0.766592920353990070 0.224996115783454326 0.040017654420959531 0.265013770204413857
0.781342182890864434 0.224995152423488887 0.040018617780589461 0.265013770204078347
0.796091445427738686 0.224994137442678627 0.040019632761048335 0.265013770203726962
0.810840707964612939 0.224993067562895305 0.040020702640470668 0.265013770203365973
0.825589970501487191 0.224991939310275890 0.040021830892720545 0.265013770202996435
0.840339233038361444 0.224990749007260432 0.040023021195349312 0.265013770202609744
0.855088495575235807 0.224989492764448851 0.040024277437760047 0.265013770202208898
0.869837758112110060 0.224988166472196577 0.040025603729593934 0.265013770201790511
0.884587020648984312 0.224986765792023230 0.040027004409336403 0.265013770201359633
0.899336283185858565 0.224985286147735636 0.040028484053170915 0.265013770200906551
0.914085545722732928 0.224983722716358220 0.040030047484074543 0.265013770200432763
0.928834808259607181 0.224982070418755870 0.040031699781183067 0.265013770199938936
0.943584070796481433 0.224980323909982072 0.040033446289438224 0.265013770199420295
0.958333333333355686 0.224978477569350910 0.040035292629523378 0.265013770198874288
0.973082595870230049 0.224976525490185708 0.040037244708116926 0.265013770198302634
0.987831858407104302 0.224974461469224729 0.040039308728477607 0.265013770197702336
1.002581120943978554 0.224972278995681618 0.040041491201379231 0.265013770197060849
1.017330383480852918 0.224969971239962235 0.040043798956424376 0.265013770196386611
1.032079646017727059 0.224967531041920882 0.040046239153750024 0.265013770195670906
1.046828908554601423 0.224964950898749322 0.040048819296162358 0.265013770194911680
1.061578171091475564 0.224962222952395707 0.040051547241712060 0.265013770194107767
1.076327433628349928 0.224959338976488732 0.040054431216756781 0.265013770193245513
1.091076696165224291 0.224956290362809619 0.040057479829523401 0.265013770192333020
1.105825958702098433 0.224953068107146631 0.040060702084208061 0.265013770191354692
1.120575221238972796 0.224949662794658611 0.040064107395652526 0.265013770190311138
1.135324483775847160 0.224946064584574085 0.040067705604617282 0.265013770189191367
1.150073746312721301 0.224942263194291087 0.040071506993703015 0.265013770187994102
1.164823008849595665 0.224938247882766978 0.040075522303939431 0.265013770186706410
1.179572271386469806 0.224934007433225391 0.040079762752099901 0.265013770185325293
1.194321533923344170 0.224929530135077993 0.040084240048759767 0.265013770183837760
1.209070796460218533 0.224924803765076398 0.040088966417158867 0.265013770182235264
1.223820058997092675 0.224919815567617226 0.040093954612893640 0.265013770180510866
1.238569321533967038 0.224914552234157600 0.040099217944491200 0.265013770178648800
1.253318584070841180 0.224908999881740401 0.040104770294899450 0.265013770176639851
1.268067846607715543 0.224903144030518115 0.040110626143948253 0.265013770174466368
1.282817109144589907 0.224896969580314660 0.040116800591806306 0.265013770172120966
1.297566371681464048 0.224890460786075191 0.040123309383501699 0.265013770169576890
1.312315634218338412 0.224883601232299085 0.040130168934519955 0.265013770166819040
1.327064896755212775 0.224876373806290192 0.040137396357550842 0.265013770163841034
1.341814159292086917 0.224868760670202839 0.040145009490397288 0.265013770160600126
1.356563421828961280 0.224860743231980714 0.040153026925108998 0.265013770157089712
1.371312684365835421 0.224852302114909364 0.040161468038361292 0.265013770153270656
1.386061946902709785 0.224843417125997480 0.040170353023126604 0.265013770149124084
1.400811209439584148 0.224834067222955791 0.040179702921660621 0.265013770144616412
1.415560471976458290 0.224824230479865744 0.040189539659845036 0.265013770139710780
1.430309734513332653 0.224813884051479201 0.040199886082894237 0.265013770134373439
1.445058997050206795 0.224803004136089307 0.040210765992472502 0.265013770128561810
1.459808259587081158 0.224791565937022458 0.040222204185208249 0.265013770122230707
1.474557522123955522 0.224779543622690980 0.040234226492636305 0.265013770115327285
1.489306784660829663 0.224766910285227772 0.040246859822571812 0.265013770107799584
1.504056047197704027 0.224753637897694369 0.040260132201895060 0.265013770099589430
1.518805309734578390 0.224739697269869809 0.040274072820756179 0.265013770090625989
1.533554572271452532 0.224725058002675449 0.040288712078165867 0.265013770080841315
1.548303834808326895 0.224709688441199679 0.040304081628951355 0.265013770070151033
1.563053097345201037 0.224693555626438501 0.040320214432029156 0.265013770058467657
1.577802359882075400 0.224676625245744582 0.040337144799951957 0.265013770045696540
1.592551622418949764 0.224658861582082925 0.040354908449650007 0.265013770031732931
1.607300884955823905 0.224640227462134384 0.040373542554314662 0.265013770016449046
1.622050147492698269 0.224620684203418158 0.040393085796305433 0.265013769999723592
1.636799410029572410 0.224600191560426543 0.040413578420987029 0.265013769981413572
1.651548672566446774 0.224578707669976341 0.040435062291375057 0.265013769961351398
1.666297935103321137 0.224556188995937850 0.040457580943441845 0.265013769939379695
1.681047197640195279 0.224532590273373300 0.040481179641921106 0.265013769915294406
1.695796460177069642 0.224507864452450384 0.040505905436444140 0.265013769888894524
1.710545722713943784 0.224481962642140737 0.040531807217795507 0.265013769859936243
1.725294985250818147 0.224454834054103214 0.040558935774073990 0.265013769828177204
1.740044247787692511 0.224426425946809366 0.040587343846512719 0.265013769793322085
1.754793510324566652 0.224396683570359606 0.040617086184707135 0.265013769755066741
1.769542772861441016 0.224365550112127554 0.040648219600941227 0.265013769713068781
1.784292035398315379 0.224332966643615545 0.040680803023331574 0.265013769666947119
1.799041297935189521 0.224298872068855459 0.040714897547430906 0.265013769616286365
1.813790560472063884 0.224263203074686224 0.040750566485943773 0.265013769560629997
1.828539823008938026 0.224225894083283805 0.040787875416186614 0.265013769499470420
1.843289085545812389 0.224186877207376095 0.040826892224874595 0.265013769432250690
1.858038348082686753 0.224146082208515035 0.040867687149853033 0.265013769358368068
1.872787610619560894 0.224103436458828131 0.040910332818316075 0.265013769277144207
1.887536873156435036 0.224058864906780203 0.040954904281055943 0.265013769187836146
1.902286135693309399 0.224012290047347906 0.041001479042276689 0.265013769089624596
1.917035398230183540 0.223963631897102999 0.041050137084509219 0.265013768981612219
1.931784660767057904 0.223912807974644162 0.041100960888159482 0.265013768862803645
1.946533923303932045 0.223859733286906920 0.041154035445207543 0.265013768732114463
1.961283185840806409 0.223804320321803391 0.041209448266537024 0.265013768588340415
1.976032448377680772 0.223746479047773006 0.041267289382392436 0.265013768430165442
1.990781710914554914 0.223686116920610661 0.041327651335513443 0.265013768256124105
2.005530973451429055 0.223623138898072088 0.041390629166534881 0.265013768064606969
2.020280235988303641 0.223557447462672421 0.041456320391193902 0.265013767853866322
2.035029498525177782 0.223488942653211564 0.041524824968756091 0.265013767621967655
2.049778761062051924 0.223417522105530314 0.041596245261254244 0.265013767366784558
2.064528023598926509 0.223343081102660185 0.041670685983315553 0.265013767085975738
2.079277286135800651 0.223265512634781449 0.041748254142187413 0.265013766776968862
2.094026548672674792 0.223184707469665317 0.041829058967283256 0.265013766436948572
2.108775811209549378 0.223100554233923859 0.041913211828893154 0.265013766062817013
2.123525073746423519 0.223012939504958180 0.042000826146211562 0.265013765651169741
2.138274336283297661 0.222921747914063717 0.042092017284193706 0.265013765198257423
2.153023598820171802 0.222826862261894521 0.042186902438079932 0.265013764699974452
2.167772861357046388 0.222728163645917271 0.042285600505900939 0.265013764151818210
2.182522123893920529 0.222625531599095233 0.042388231949743976 0.265013763548839210
2.197271386430794671 0.222518844241752944 0.042494918643849355 0.265013762885602300
2.212020648967669256 0.222407978447603016 0.042605783708578260 0.265013762156181276
2.226769911504543398 0.222292810020995879 0.042720951333083845 0.265013761354079724
2.241519174041417539 0.222173213887060489 0.042840546585045575 0.265013760472106064
2.256268436578292125 0.222049064298002335 0.042964695204447206 0.265013759502449542
2.271017699115166266 0.221920235050287518 0.043093523386312504 0.265013758436600022
2.285766961652040408 0.221786599714212856 0.043227157550851353 0.265013757265064209
2.300516224188914993 0.221648031880380847 0.043365724097133185 0.265013755977514032
2.315265486725789135 0.221504405414368721 0.043509349148519227 0.265013754562887949
2.330014749262663276 0.221355594724200855 0.043658158284394066 0.265013753008594921
2.344764011799537418 0.221201475042030887 0.043812276259083155 0.265013751301114042
2.359513274336412003 0.221041922709397626 0.043971826716796919 0.265013749426194545
2.374262536873286145 0.220876815475918559 0.044136931891035153 0.265013747366953711
2.389011799410160286 0.220706032802031465 0.044307712303809393 0.265013745105840859
2.403761061947034872 0.220529456167122079 0.044484286457547567 0.265013742624669646
2.418510324483909013 0.220346969377890639 0.044666770522416716 0.265013739900307355
2.433259587020783155 0.220158458881312663 0.044855278029405893 0.265013736910718556
2.448008849557657740 0.219963814073530217 0.045049919558982021 0.265013733632512238
2.462758112094531882 0.219762927596271723 0.045250802437040966 0.265013730033312689
2.477507374631406023 0.219555695650340277 0.045458030437143138 0.265013726087483414
2.492256637168280609 0.219342018268880806 0.045671703494090471 0.265013721762971277
2.507005899705154750 0.219121799605860729 0.045891917408936694 0.265013717014797423
2.521755162242028891 0.218894948216458496 0.046118763599907520 0.265013711816366015
2.536504424778903033 0.218661377298858151 0.046352328819871003 0.265013706118729153
2.551253687315777618 0.218421004958066128 0.046592694905597393 0.265013699863663521
2.566002949852651760 0.218173754469833253 0.046839938556733157 0.265013693026566410
2.580752212389525901 0.217919554472968346 0.047094131052970278 0.265013685525938625
2.595501474926400487 0.217658339258928135 0.047355338039787809 0.265013677298715944
2.610250737463274628 0.217390049011343567 0.047623619304554832 0.265013668315898399
2.625000000000148770 0.217114629990523889 0.047899028456759585 0.265013658447283473
2.639749262537023355 0.216832034906475957 0.048181612729940371 0.265013647636416327
2.654498525073897497 0.216542223140662404 0.048471412695002380 0.265013635835664785
2.669247787610771638 0.216245161001443226 0.048768461844691385 0.265013622846134611
2.683997050147646224 0.215940822235208552 0.049072786401288537 0.265013608636497089
2.698746312684520365 0.215629188249098547 0.049384404857020392 0.265013593106118939
2.713495575221394507 0.215310248535510618 0.049703327438983147 0.265013575974493765
2.728244837758268648 0.214984001353135890 0.050029555887497412 0.265013557240633302
2.742994100295143234 0.214650453975748001 0.050363082733521913 0.265013536709269915
2.757743362832017375 0.214309623360874751 0.050703890638584243 0.265013513999458994
2.772492625368891517 0.213961537006115421 0.051051952111439369 0.265013489117554790
2.787241887905766102 0.213606233247819272 0.051407228486069351 0.265013461733888622
2.801991150442640244 0.213243762189110481 0.051769669138603508 0.265013431327713989
2.816740412979514385 0.212874186714961500 0.052139211137041841 0.265013397852003341
2.831489675516388971 0.212497582843703986 0.052515777949827674 0.265013360793531660
2.846238938053263112 0.212114040857640518 0.052899278553413698 0.265013319411054216
2.860988200590137254 0.211723666454382703 0.053289607051686921 0.265013273506069624
2.875737463127011839 0.211326581107320527 0.053686641210069413 0.265013222317389940
2.890486725663885981 0.210922923266318396 0.054090241459698707 0.265013164726017103
2.905235988200760122 0.210512849600042989 0.054500250607618844 0.265013100207661834
2.919985250737634264 0.210096535316623340 0.054916492371410081 0.265013027688033420
2.934734513274508849 0.209674175171965960 0.055338770301624263 0.265012945473590222
2.949483775811382991 0.209245984666145524 0.055766867724776570 0.265012852390922093
2.964233038348257132 0.208812200234365974 0.056200546660011841 0.265012746894377815
2.978982300885131718 0.208373079781210363 0.056639546807910585 0.265012626589120948
2.993731563422005859 0.207928903396131265 0.057083585825989963 0.265012489222121228
3.008480825958880001 0.207479973233063164 0.057532359215864803 0.265012332448927967
3.023230088495754586 0.207026613168143747 0.057985539822872134 0.265012152991015881
3.037979351032628728 0.206569168553514010 0.058442778751592178 0.265011947305106188
3.052728613569502869 0.206108005097245861 0.058903706591671989 0.265011711688917850
3.067477876106377455 0.205643507325860397 0.059367934441912740 0.265011441767773137
3.082227138643251596 0.205176076722576095 0.059835055922674962 0.265011132645251057
3.096976401180125738 0.204706128926187364 0.060304650149898081 0.265010779076085445
3.111725663716999879 0.204234090461233336 0.060776284955299936 0.265010375416533273
3.126474926253874465 0.203760394922478827 0.061249520474541685 0.265009915397020512
3.141224188790748606 0.203285478409821113 0.061723914493766047 0.265009392903587160
3.155973451327622747 0.202809774013898686 0.062199027463551132 0.265008801477449818
3.170722713864497333 0.202333706685418696 0.062674427697934271 0.265008134383352967
3.185471976401371474 0.201857687842459832 0.063149698265368037 0.265007386107827869
3.200221238938245616 0.201382108512306424 0.063624442549641280 0.265006551061947704
3.214970501475120201 0.200907334005649058 0.064098290456081647 0.265005624461730704
3.229719764011994343 0.200433699352198541 0.064570903080136938 0.265004602432335479
3.244469026548868484 0.199961505145159174 0.065041977568892212 0.265003482714051386
3.259218289085743070 0.199491013438519327 0.065511250492080841 0.265002263930600168
3.273967551622617211 0.199022446262888758 0.065978499818139497 0.265000946081028255
3.288716814159491353 0.198555986052705108 0.066443545163347356 0.264999531216052464
3.303466076696365494 0.198091776716756873 0.066906246292813887 0.264998023009570760
3.318215339233240080 0.197629925424450903 0.067366501957992875 0.264996427382443778
3.332964601770114221 0.197170505530221335 0.067824245895780261 0.264994751426001596
3.347713864306988363 0.196713561916237456 0.068279441767749471 0.264993003683986927
3.362463126843862948 0.196259116709144366 0.068732077448275974 0.264991194157420340
3.377212389380737090 0.195807173934520740 0.069182160276674787 0.264989334211195526
3.391961651917611231 0.195357722959030866 0.069629712208691741 0.264987435167722607
3.406710914454485817 0.194910743091483762 0.070074764101951514 0.264985507193435277
3.421460176991359958 0.194466208892090542 0.070517352331763816 0.264983561223854358
3.436209439528234100 0.194024093613947762 0.070957514420788487 0.264981608034736249
3.450958702065108685 0.193584370381720050 0.071395286851163808 0.264979657232883858
3.465707964601982827 0.193147012575258403 0.071830703488996450 0.264977716064254853
3.480457227138856968 0.192711995396687985 0.072263794994168240 0.264975790390856225
3.495206489675731110 0.192279297477591343 0.072694589336139398 0.264973886813730741
3.509955752212605695 0.191848901051761667 0.073123109949752130 0.264972011001513796
3.524705014749479837 0.191420791646222554 0.073549375256352689 0.264970166902575244
3.539454277286353978 0.190994957107106428 0.073973398967765919 0.264968356074872347
3.554203539823228564 0.190571388311005979 0.074395191413647227 0.264966579724653206
3.568952802360102705 0.190150080063538174 0.074814760010635972 0.264964840074174146
3.583702064896976847 0.189731032060486249 0.075232107830820683 0.264963139891306931
3.598451327433851432 0.189314249284586733 0.075647231089450151 0.264961480374036884
3.613200589970725574 0.188899742565611622 0.076060118100670177 0.264959860666281799
3.627949852507599715 0.188487529516863733 0.076470749291728174 0.264958278808591907
3.642699115044474301 0.188077635222709039 0.076879097867012580 0.264956733089721619
3.657448377581348442 0.187670094211790067 0.077285130247509243 0.264955224459299310
3.672197640118222584 0.187264950440001771 0.077688804422583274 0.264953754862585045
3.686946902655096725 0.186862257504982476 0.078090067335341684 0.264952324840324160
3.701696165191971311 0.186462077701342460 0.078488853352458615 0.264950931053801075
3.716445427728845452 0.186064482111662433 0.078885085556509471 0.264949567668171904
3.731194690265719593 0.185669551296820085 0.079278680012160291 0.264948231308980375
3.745943952802594179 0.185277375250898879 0.079669548357128528 0.264946923608027407
3.760693215339468320 0.184888051362401856 0.080057597810118925 0.264945649172520781
3.775442477876342018 0.184501681900406139 0.080442728322173113 0.264944410222579252
3.790191740413216603 0.184118371365165873 0.080824830088371852 0.264943201453537724
3.804941002950090745 0.183738226437830526 0.081203786157675345 0.264942012595505871
3.819690265486964886 0.183361357693176602 0.081579479508130853 0.264940837201307455
3.834439528023839472 0.182987879733533171 0.081951800168344774 0.264939679901877945
3.849188790560713613 0.182617907968697701 0.082320644872237780 0.264938552840935482
3.863938053097587755 0.182251552863227390 0.082685908388582724 0.264937461251810114
3.878687315634461896 0.181888917044579990 0.083047476013929700 0.264936393058509689
3.893436578171336482 0.181530099588470384 0.083405228188324965 0.264935327776795349
3.908185840708210623 0.181175203852003114 0.083759056769237589 0.264934260621240703
3.922935103245084765 0.180824338185525263 0.084108873999940187 0.264933212185465450
3.937684365781959350 0.180477605238783950 0.084454598564701361 0.264932203803485311
3.952433628318833492 0.180135092183612233 0.084796132315314909 0.264931224498927143
3.967182890855707633 0.179796877505873892 0.085133359654786050 0.264930237160659943
3.981932153392582219 0.179463049778284200 0.085466178962358308 0.264929228740642508
3.996681415929456360 0.179133711453733691 0.085794523410565704 0.264928234864299395
4.011430678466330946 0.178808956963644766 0.086118331621185124 0.264927288584829890
4.026179941003205087 0.178488855615759695 0.086437505515833152 0.264926361131592847
4.040929203540079229 0.178173471688592738 0.086751927396063772 0.264925399084656510
4.055678466076953370 0.177862893180761344 0.087061521253580826 0.264924414434342170
4.070427728613827512 0.177557216748742197 0.087366252569334391 0.264923469318076588
4.085176991150701653 0.177256508026131993 0.087666055159198203 0.264922563185330195
4.099926253687576683 0.176960809587284745 0.087960815306283496 0.264921624893568242
4.114675516224450824 0.176670187901222880 0.088250457930768827 0.264920645831991708
4.129424778761324966 0.176384725736732917 0.088534974443091330 0.264919700179824247
4.144174041298199107 0.176104468438845807 0.088814326706862290 0.264918795145708097
4.158923303835073249 0.175829432933757496 0.089088418821431065 0.264917851755188560
4.173672566371947390 0.175559664828104117 0.089357209080186545 0.264916873908290662
4.188421828908821531 0.175295216261983744 0.089620723987453799 0.264915940249437543
4.203171091445696561 0.175036089293531621 0.089878935347466576 0.264915024640998198
4.217920353982570703 0.174782277093967459 0.090131782080642181 0.264914059174609640
4.232669616519444844 0.174533805512174262 0.090379294282841666 0.264913099795015927
4.247418879056318985 0.174290668576684044 0.090621516293922372 0.264912184870606415
4.262168141593193127 0.174052821196642171 0.090858417340256237 0.264911238536898408
4.276917404130067268 0.173820252226924876 0.091090023449354462 0.264910275676279339
4.291666666666942298 0.173592938421015697 0.091316424064792900 0.264909362485808597
4.306415929203816439 0.173370802961526849 0.091537629160517164 0.264908432122044013
4.321165191740690581 0.173153804410606488 0.091753672757336174 0.264907477167942662
4.335914454277564722 0.172941903597771257 0.091964673483140996 0.264906577080912253
4.350663716814438864 0.172734996628248982 0.092170668131269617 0.264905664759518600
4.365412979351313005 0.172533025011933322 0.092371701672679968 0.264904726684613290
4.380162241888187147 0.172335942442153611 0.092567909173066010 0.264903851615219621
4.394911504425062176 0.172143628403291254 0.092759330040976057 0.264902958444267311
4.409660766961936318 0.171956027967068187 0.092946017414197862 0.264902045381266049
4.424410029498810459 0.171773098182293055 0.093128107482707695 0.264901205665000750
4.439159292035684601 0.171594715700791212 0.093305615778997153 0.264900331479788365
4.453908554572558742 0.171420853070315460 0.093478598715482641 0.264899451785798101
4.468657817109432884 0.171251477199789420 0.093647172951998064 0.264898650151787485
4.483407079646307913 0.171086478287141130 0.093811312364990684 0.264897790652131815
4.498156342183182055 0.170925876053637793 0.093971077772233513 0.264896953825871306
4.512905604720056196 0.170769643983517794 0.094126538897109480 0.264896182880627273
4.527654867256930338 0.170617708202340762 0.094277626062295644 0.264895334264636406
4.542404129793804479 0.170470143087715215 0.094424406579089432 0.264894549666804646
4.557153392330678621 0.170326917981830056 0.094566870992341817 0.264893788974171873
4.571902654867552762 0.170188026892346495 0.094704928764811486 0.264892955657157980
4.586651917404427792 0.170053582763629835 0.094838638670288161 0.264892221433917996
4.601401179941301933 0.169923553667435778 0.094967891293575080 0.264891444961010858
4.616150442478176075 0.169798032674463223 0.095092616493684640 0.264890649168147863
4.630899705015050216 0.169677129882339850 0.095212810740897991 0.264889940623237841
4.645648967551924358 0.169560856218389400 0.095328285950604053 0.264889142168993452
4.660398230088798499 0.169449398194695650 0.095439003139618256 0.264888401334313905
4.675147492625673529 0.169342839602973416 0.095544833859141809 0.264887673462115225
4.689896755162547670 0.169241300580474624 0.095645579936834840 0.264886880517309464
4.704646017699421812 0.169145004039759211 0.095741171723225243 0.264886175762984455
4.719395280236295953 0.169054051023459273 0.095831357609201029 0.264885408632660302
4.734144542773170095 0.168968686130931495 0.095915965781018825 0.264884651911950320
4.748893805310044236 0.168889124829373682 0.095994814596456812 0.264883939425830495
4.763643067846918377 0.168815557447222458 0.096067595184193916 0.264883152631416374
4.778392330383793407 0.168748304695056056 0.096134121825846491 0.264882426520902547
4.793141592920667549 0.168687592869701974 0.096194087439691767 0.264881680309393741
4.807890855457541690 0.168633723507739863 0.096247172079627297 0.264880895587367160
4.822640117994415832 0.168587047763011699 0.096293124235552141 0.264880171998563840
4.837389380531289973 0.168547838413336953 0.096331553250559226 0.264879391663896180
4.852138643068164114 0.168516477900517880 0.096362129693722376 0.264878607594240256
4.866887905605039144 0.168493331479131564 0.096384531412125024 0.264877862891256588
4.881637168141913286 0.168478720416113781 0.096398329035305041 0.264877049451418822
4.896386430678787427 0.168473065208384121 0.096403185509499500 0.264876250717883621
4.911135693215661568 0.168476738692576622 0.096398739652998000 0.264875478345574622
4.925884955752535710 0.168490081242019224 0.096384551429902238 0.264874632671921462
4.940634218289409851 0.168513512011178618 0.096360284075174024 0.264873796086352642
4.955383480826283993 0.168547387896913037 0.096325595129410191 0.264872983026323228
4.970132743363159022 0.168592026294325403 0.096280072586682364 0.264872098881007767
4.984882005900033164 0.168647799110069968 0.096223405709361581 0.264871204819431549
4.999631268436907305 0.168715022508683921 0.096155322400305832 0.264870344908989752
5.014380530973781447 0.168793939524932907 0.096075473137539197 0.264869412662472103
5.029129793510655588 0.168884825041374781 0.095983620217388627 0.264868445258763408
5.043879056047529730 0.168987923434007287 0.095879594463477574 0.264867517897484861
5.058628318584404759 0.169103358976355533 0.095763179580665936 0.264866538557021469
5.073377581121278901 0.169231263646279745 0.095634222973689925 0.264865486619969670
5.088126843658153042 0.169371757286851027 0.095492708335592341 0.264864465622443368
5.102876106195027184 0.169524842106425322 0.095338588333199803 0.264863430439625125
5.117625368731901325 0.169690449212341832 0.095171861487526044 0.264862310699867876
5.132374631268775467 0.169868532257082538 0.094992632395984156 0.264861164653066694
5.147123893805649608 0.170058961258580749 0.094801098992572858 0.264860060251153606
5.161873156342524638 0.170261464837448556 0.094597426747681929 0.264858891585130485
5.176622418879398779 0.170475768112763548 0.094381856341143378 0.264857624453906926
5.191371681416272921 0.170701593286354286 0.094154803176058538 0.264856396462412824
5.206120943953147062 0.170938511252101383 0.093916672641986804 0.264855183894088186
5.220870206490021204 0.171185997385153582 0.093667831362145265 0.264853828747298847
5.235619469026895345 0.171443582395856026 0.093408833919649742 0.264852416315505768
5.250368731563770375 0.171710745012550264 0.093140358031200882 0.264851103043751146
5.265117994100644516 0.171986780530688999 0.092862947939766904 0.264849728470455903
5.279867256637518658 0.172270988408624370 0.092577165650152837 0.264848154058777208
5.294616519174392799 0.172562791620189671 0.092283829562520570 0.264846621182710240
5.309365781711266941 0.172861491532987521 0.091983707519092184 0.264845199052079705
5.324115044248141082 0.173166247435184384 0.091677313676498895 0.264843561111683279
5.338864306785015224 0.173476446743201451 0.091365306210796138 0.264841752953997589
5.353613569321890253 0.173791645355232782 0.091048498349295237 0.264840143704528019
5.368362831858764395 0.174111223403198706 0.090727277412595592 0.264838500815794298
5.383112094395638536 0.174434733438978168 0.090401741204976543 0.264836474643954711
5.397861356932512678 0.174762308427892726 0.090072177535687442 0.264834485963580168
5.412610619469386819 0.175094214633479600 0.089738488302720715 0.264832702936200315
5.427359882006260960 0.175430812650470974 0.089399734819780391 0.264830547470251365
5.442109144543135990 0.175773318031016174 0.089054803714206682 0.264828121745222855
5.456858407080010132 0.176123600355136384 0.088702363811232615 0.264825964166368999
5.471607669616884273 0.176483462898530424 0.088340164888259493 0.264823627786789917
5.486356932153758414 0.176854950412561274 0.087965769127401616 0.264820719539962890
5.501106194690632556 0.177239962117168193 0.087577927151521517 0.264817889268689710
5.515855457227506697 0.177637992877820033 0.087177143130283269 0.264815136008103302
5.530604719764380839 0.178044267156596214 0.086767528821179107 0.264811795977775322
5.545353982301255868 0.178448237358379003 0.086359957035517132 0.264808194393896135
5.560103244838130010 0.178831953529564797 0.085972607023373199 0.264804560552937995
5.574852507375004151 0.179172280271232415 0.085627896362383132 0.264800176633615547
5.589601769911878293 0.179448084384228240 0.085347193760580059 0.264795278144808299
5.604351032448752434 0.179645603377593610 0.085144807083640528 0.264790410461234138
5.619100294985626576 0.179762517818048917 0.085021938152818943 0.264784455970867860
5.633849557522501605 0.179812080908098471 0.084962281443929144 0.264774362352027615
5.648598820059375747 0.179817549468990839 0.084939699868322310 0.264757249337313150
5.663348082596249888 0.179803206244642105 0.084924178023008196 0.264727384267650301
5.678097345133124030 0.179791842448733058 0.084891736919393418 0.264683579368126476
5.692846607669998171 0.179796758579332666 0.084825161470112181 0.264621920049444848
5.707595870206872313 0.179810865077203563 0.084737005060943282 0.264547870138146846
5.722345132743746454 0.179825203992902555 0.084633775037168485 0.264458979030071040
5.737094395280621484 0.179838505573142959 0.084517317912874312 0.264355823486017272
5.751843657817495625 0.179816365290176750 0.084433105368595940 0.264249470658772689
5.766592920354369767 0.179730575521427821 0.084415850914235507 0.264146426435663328
5.781342182891243908 0.179583799018647350 0.084475723964645644 0.264059522983292994
5.796091445428118050 0.179341041738118129 0.084626347672193819 0.263967389410311948
5.810840707964992191 0.178990873942980272 0.084856725213897227 0.263847599156877499
5.825589970501867221 0.178571374293138629 0.085146285193902549 0.263717659487041178
5.840339233038741362 0.177970882950968773 0.085617724228333109 0.263588607179301881
5.855088495575615504 0.177174715479967271 0.086279491641243433 0.263454207121210704
5.869837758112489645 0.176252143124603494 0.087064736076147758 0.263316879200751253
5.884587020649363787 0.175236418538070760 0.087941413520373046 0.263177832058443806
5.899336283186237928 0.174149453849908042 0.088894210160161802 0.263043664010069844
5.914085545723112070 0.173018842181658777 0.089916995485115808 0.262935837666774586
5.928834808259987099 0.171906963036342397 0.090921938799047641 0.262828901835390039
5.943584070796861241 0.170862010518256252 0.091857447425128386 0.262719457943384638
5.958333333333735382 0.169863124637801066 0.092745975170018091 0.262609099807819157
5.973082595870609524 0.168933988607022190 0.093562899799151666 0.262496888406173856
5.987831858407483665 0.168076769853229030 0.094302358056208430 0.262379127909437460


==> otp3c.csv <==
0.000000 39.478418 39.478418 78.956835
0.018913 39.477715 39.479120 78.956835
0.037825 39.475598 39.481237 78.956835
0.056738 39.472032 39.484803 78.956835
0.075650 39.466965 39.489870 78.956835
0.094563 39.460322 39.496513 78.956835
0.113475 39.452008 39.504827 78.956835
0.132388 39.441909 39.514926 78.956834
0.151300 39.429892 39.526942 78.956834
0.170213 39.415809 39.541026 78.956834
0.189125 39.399493 39.557341 78.956834
0.208038 39.380766 39.576068 78.956834
0.226950 39.359434 39.597400 78.956834
0.245863 39.335294 39.621539 78.956834
0.264775 39.308133 39.648700 78.956834
0.283688 39.277729 39.679104 78.956833
0.302600 39.243855 39.712978 78.956833
0.321513 39.206279 39.750554 78.956833
0.340426 39.164767 39.792066 78.956833
0.359338 39.119085 39.837748 78.956833
0.378251 39.068997 39.887836 78.956833
0.397163 39.014272 39.942560 78.956833
0.416076 38.954684 40.002148 78.956833
0.434988 38.890011 40.066821 78.956832
0.453901 38.820040 40.136792 78.956832
0.472813 38.744564 40.212268 78.956832
0.491726 38.663390 40.293442 78.956832
0.510638 38.576334 40.380498 78.956832
0.529551 38.483223 40.473608 78.956832
0.548463 38.383902 40.572929 78.956832
0.567376 38.278227 40.678605 78.956831
0.586288 38.166068 40.790763 78.956831
0.605201 38.047316 40.909516 78.956831
0.624113 37.921872 41.034959 78.956831
0.643026 37.789659 41.167172 78.956831
0.661939 37.650614 41.306217 78.956831
0.680851 37.504692 41.452138 78.956831
0.699764 37.351866 41.604964 78.956830
0.718676 37.192125 41.764705 78.956830
0.737589 37.025476 41.931355 78.956830
0.756501 36.851941 42.104889 78.956830
0.775414 36.671562 42.285268 78.956830
0.794326 36.484394 42.472436 78.956829
0.813239 36.290508 42.666321 78.956829
0.832151 36.089992 42.866837 78.956829
0.851064 35.882947 43.073881 78.956828
0.869976 35.669489 43.287339 78.956828
0.888889 35.449746 43.507081 78.956827
0.907801 35.223862 43.732964 78.956826
0.926714 34.991992 43.964833 78.956825
0.945626 34.754303 44.202521 78.956823
0.964539 34.510974 44.445848 78.956821
0.983452 34.262195 44.694624 78.956818
1.002364 34.008168 44.948647 78.956814
1.021277 33.749104 45.207705 78.956809
1.040189 33.485227 45.471575 78.956801
1.059102 33.216768 45.740023 78.956791
1.078014 32.943970 46.012806 78.956776
1.096927 32.667086 46.289671 78.956757
1.115839 32.386377 46.570353 78.956730
1.134752 32.102114 46.854579 78.956693
1.153664 31.814579 47.142065 78.956643
1.172577 31.524060 47.432516 78.956577
1.191489 31.230859 47.725630 78.956489
1.210402 30.935282 48.021092 78.956373
1.229314 30.637646 48.318575 78.956222
1.248227 30.338279 48.617745 78.956024
1.267139 30.037515 48.918252 78.955767
1.286052 29.735698 49.219736 78.955434
1.304965 29.433180 49.521826 78.955006
1.323877 29.130320 49.824135 78.954455
1.342790 28.827488 50.126264 78.953752
1.361702 28.525057 50.427799 78.952856
1.380615 28.223411 50.728310 78.951722
1.399527 27.922943 51.027354 78.950297
1.418440 27.624052 51.324467 78.948519
1.437352 27.327149 51.619172 78.946321
1.456265 27.032652 51.910978 78.943629
1.475177 26.740984 52.199381 78.940365
1.494090 26.452574 52.483879 78.936453
1.513002 26.167851 52.763992 78.931844
1.531915 25.887239 53.039261 78.926500
1.550827 25.611159 53.309247 78.920406
1.569740 25.340036 53.573533 78.913569
1.588652 25.074298 53.831701 78.905999
1.607565 24.814357 54.083326 78.897683
1.626478 24.560589 54.328020 78.888609
1.645390 24.313306 54.565457 78.878763
1.664303 24.072775 54.795379 78.868155
1.683215 23.839248 55.017551 78.856799
1.702128 23.612969 55.231752 78.844722
1.721040 23.394196 55.437687 78.831883
1.739953 23.183223 55.635013 78.818236
1.758865 22.980302 55.823392 78.803694
1.777778 22.785603 56.002570 78.788173
1.796690 22.599303 56.172422 78.771725
1.815603 22.421675 56.332858 78.754533
1.834515 22.253014 56.483717 78.736731
1.853428 22.093497 56.624885 78.718383
1.872340 21.943219 56.756288 78.699507
1.891253 21.802274 56.877819 78.680093
1.910165 21.670734 56.989408 78.660142
1.929078 21.548520 57.091165 78.639685
1.947991 21.435484 57.183372 78.618856
1.966903 21.331543 57.266205 78.597748
1.985816 21.236546 57.339956 78.576502


==> otp3f.csv <==
0.000000 39.478418 39.478418 78.956835
0.009440 39.478242 39.478593 78.956835
0.018879 39.477715 39.479120 78.956835
0.028319 39.476835 39.480000 78.956835
0.037758 39.475598 39.481237 78.956835
0.047198 39.473999 39.482836 78.956835
0.056637 39.472032 39.484803 78.956835
0.066077 39.469691 39.487145 78.956835
0.075516 39.466965 39.489870 78.956835
0.084956 39.463846 39.492989 78.956835
0.094395 39.460322 39.496513 78.956835
0.103835 39.456381 39.500455 78.956835
0.113274 39.452008 39.504827 78.956835
0.122714 39.447189 39.509646 78.956835
0.132153 39.441909 39.514927 78.956835
0.141593 39.436149 39.520686 78.956835
0.151032 39.429892 39.526943 78.956835
0.160472 39.423119 39.533716 78.956835
0.169912 39.415809 39.541027 78.956835
0.179351 39.407941 39.548894 78.956835
0.188791 39.399493 39.557342 78.956835
0.198230 39.390443 39.566392 78.956835
0.207670 39.380766 39.576069 78.956835
0.217109 39.370438 39.586397 78.956835
0.226549 39.359434 39.597401 78.956835
0.235988 39.347729 39.609106 78.956835
0.245428 39.335295 39.621540 78.956835
0.254867 39.322106 39.634730 78.956835
0.264307 39.308134 39.648702 78.956835
0.273746 39.293351 39.663484 78.956835
0.283186 39.277730 39.679105 78.956835
0.292625 39.261241 39.695594 78.956835
0.302065 39.243856 39.712979 78.956835
0.311504 39.225545 39.731290 78.956835
0.320944 39.206280 39.750555 78.956835
0.330383 39.186031 39.770804 78.956835
0.339823 39.164768 39.792067 78.956835
0.349263 39.142463 39.814372 78.956835
0.358702 39.119085 39.837750 78.956835
0.368142 39.094607 39.862229 78.956835
0.377581 39.068997 39.887838 78.956835
0.387021 39.042229 39.914606 78.956835
0.396460 39.014273 39.942562 78.956835
0.405900 38.985101 39.971734 78.956835
0.415339 38.954685 40.002150 78.956835
0.424779 38.922998 40.033837 78.956835
0.434218 38.890012 40.066823 78.956835
0.443658 38.855702 40.101133 78.956835
0.453097 38.820041 40.136794 78.956835
0.462537 38.783004 40.173831 78.956835
0.471976 38.744566 40.212270 78.956835
0.481416 38.704703 40.252133 78.956835
0.490855 38.663391 40.293444 78.956835
0.500295 38.620610 40.336226 78.956835
0.509735 38.576335 40.380500 78.956835
0.519174 38.530547 40.426288 78.956835
0.528614 38.483225 40.473610 78.956835
0.538053 38.434350 40.522485 78.956835
0.547493 38.383904 40.572931 78.956835
0.556932 38.331869 40.624967 78.956835
0.566372 38.278228 40.678607 78.956835
0.575811 38.222967 40.733868 78.956835
0.585251 38.166070 40.790765 78.956835
0.594690 38.107524 40.849311 78.956835
0.604130 38.047317 40.909518 78.956835
0.613569 37.985437 40.971398 78.956835
0.623009 37.921874 41.034961 78.956835
0.632448 37.856618 41.100217 78.956835
0.641888 37.789661 41.167174 78.956835
0.651327 37.720996 41.235840 78.956835
0.660767 37.650616 41.306219 78.956835
0.670206 37.578517 41.378318 78.956835
0.679646 37.504694 41.452141 78.956835
0.689086 37.429145 41.527690 78.956835
0.698525 37.351868 41.604967 78.956835
0.707965 37.272862 41.683973 78.956835
0.717404 37.192127 41.764708 78.956835
0.726844 37.109665 41.847170 78.956835
0.736283 37.025478 41.931357 78.956835
0.745723 36.939569 42.017266 78.956835
0.755162 36.851944 42.104891 78.956835
0.764602 36.762607 42.194229 78.956835
0.774041 36.671564 42.285271 78.956835
0.783481 36.578825 42.378010 78.956835
0.792920 36.484396 42.472439 78.956835
0.802360 36.388288 42.568547 78.956835
0.811799 36.290511 42.666324 78.956835
0.821239 36.191075 42.765760 78.956835
0.830678 36.089995 42.866840 78.956835
0.840118 35.987281 42.969554 78.956835
0.849558 35.882950 43.073886 78.956835
0.858997 35.777014 43.179821 78.956835
0.868437 35.669491 43.287344 78.956835
0.877876 35.560397 43.396438 78.956835
0.887316 35.449749 43.507086 78.956835
0.896755 35.337565 43.619270 78.956835
0.906195 35.223865 43.732970 78.956835
0.915634 35.108668 43.848167 78.956835
0.925074 34.991995 43.964840 78.956835
0.934513 34.873867 44.082968 78.956835
0.943953 34.754306 44.202529 78.956835
0.953392 34.633335 44.323500 78.956835
0.962832 34.510977 44.445858 78.956835
0.972271 34.387256 44.569579 78.956835
0.981711 34.262198 44.694637 78.956835
0.991150 34.135827 44.821008 78.956835
1.000590 34.008171 44.948664 78.956835
1.010029 33.879255 45.077580 78.956835
1.019469 33.749107 45.207728 78.956835
1.028909 33.617756 45.339079 78.956835
1.038348 33.485229 45.471606 78.956835
1.047788 33.351557 45.605277 78.956835
1.057227 33.216770 45.740065 78.956835
1.066667 33.080898 45.875937 78.956835
1.076106 32.943972 46.012863 78.956835
1.085546 32.806023 46.150811 78.956834
1.094985 32.667086 46.289749 78.956834
1.104425 32.527191 46.429643 78.956834
1.113864 32.386374 46.570460 78.956834
1.123304 32.244668 46.712166 78.956834
1.132743 32.102108 46.854726 78.956834
1.142183 31.958729 46.998105 78.956833
1.151622 31.814566 47.142266 78.956833
1.161062 31.669658 47.287175 78.956832
1.170501 31.524039 47.432793 78.956832
1.179941 31.377749 47.579083 78.956831
1.189381 31.230824 47.726007 78.956830
1.198820 31.083303 47.873526 78.956830
1.208260 30.935226 48.021602 78.956828
1.217699 30.786632 48.170195 78.956827
1.227139 30.637562 48.319264 78.956826
1.236578 30.488054 48.468769 78.956824
1.246018 30.338152 48.618670 78.956822
1.255457 30.187895 48.768924 78.956819
1.264897 30.037326 48.919489 78.956816
1.274336 29.886488 49.070324 78.956812
1.283776 29.735423 49.221385 78.956808
1.293215 29.584174 49.372629 78.956802
1.302655 29.432784 49.524012 78.956796
1.312094 29.281299 49.675490 78.956789
1.321534 29.129761 49.827019 78.956780
1.330973 28.978215 49.978554 78.956769
1.340413 28.826707 50.130050 78.956757
1.349853 28.675280 50.281461 78.956741
1.359292 28.523981 50.432742 78.956723
1.368732 28.372855 50.583846 78.956701
1.378171 28.221948 50.734726 78.956674
1.387611 28.071305 50.885337 78.956642
1.397050 27.920973 51.035631 78.956604
1.406490 27.770997 51.185561 78.956558
1.415929 27.621425 51.335079 78.956504
1.425369 27.472302 51.484137 78.956439
1.434808 27.323675 51.632688 78.956362
1.444248 27.175590 51.780682 78.956272
1.453687 27.028094 51.928072 78.956167
1.463127 26.881234 52.074810 78.956044
1.472566 26.735055 52.220846 78.955901
1.482006 26.589604 52.366133 78.955738
1.491445 26.444927 52.510623 78.955550
1.500885 26.301070 52.654267 78.955337
1.510324 26.158079 52.797016 78.955095
1.519764 26.015998 52.938823 78.954821
1.529204 25.874873 53.079639 78.954512
1.538643 25.734748 53.219416 78.954163
1.548083 25.595666 53.358105 78.953772
1.557522 25.457673 53.495660 78.953333
1.566962 25.320811 53.632032 78.952843
1.576401 25.185124 53.767172 78.952296
1.585841 25.050655 53.901033 78.951689
1.595280 24.917448 54.033567 78.951015
1.604720 24.785543 54.164727 78.950270
1.614159 24.654982 54.294465 78.949447
1.623599 24.525805 54.422732 78.948537
1.633038 24.398053 54.549481 78.947534
1.642478 24.271766 54.674664 78.946430
1.651917 24.146986 54.798231 78.945217
1.661357 24.023754 54.920136 78.943890
1.670796 23.902111 55.040331 78.942443
1.680236 23.782104 55.158772 78.940875
1.689676 23.663776 55.275410 78.939186
1.699115 23.547173 55.390200 78.937373
1.708555 23.432336 55.503095 78.935432
1.717994 23.319307 55.614050 78.933357
1.727434 23.208131 55.723008 78.931139
1.736873 23.098857 55.829903 78.928760
1.746313 22.991539 55.934663 78.926202
1.755752 22.886235 56.037219 78.923454
1.765192 22.783002 56.137506 78.920508
1.774631 22.681905 56.235460 78.917365
1.784071 22.583012 56.331013 78.914025
1.793510 22.486389 56.424093 78.910482
1.802950 22.392095 56.514630 78.906725
1.812389 22.300196 56.602564 78.902761
1.821829 22.210752 56.687837 78.898589
1.831268 22.123812 56.770367 78.894179
1.840708 22.039423 56.850061 78.889485
1.850147 21.957652 56.926833 78.884485
1.859587 21.878585 57.000599 78.879185
1.869027 21.802305 57.071299 78.873604
1.878466 21.728861 57.138905 78.867766
1.887906 21.658293 57.203399 78.861691
1.897345 21.590606 57.264818 78.855424
1.906785 21.525757 57.323272 78.849029
1.916224 21.463677 57.378878 78.842555
1.925664 21.404331 57.431717 78.836047
1.935103 21.347704 57.481793 78.829497
1.944543 21.293722 57.529100 78.822822
1.953982 21.242219 57.573687 78.815906
1.963422 21.193020 57.615597 78.808618
1.972861 21.146000 57.655024 78.801024
1.982301 21.101081 57.692160 78.793241
1.991740 21.058231 57.727137 78.785368

